Split-U-Net: Preventing Data Leakage in Split Learning for Collaborative Multi-Modal Brain Tumor Segmentation

Split learning (SL) has been proposed to train deep learning models in a decentralized manner. For decentralized healthcare applications with vertical data partitioning, SL can be beneficial as it allows institutes with complementary features or images for a shared set of patients to jointly develop more robust and generalizable models. In this work, we propose "Split-U-Net" and successfully apply SL for collaborative biomedical image segmentation. Nonetheless, SL requires the exchanging of intermediate activation maps and gradients to allow training models across different feature spaces, which might leak data and raise privacy concerns. Therefore, we also quantify the amount of data leakage in common SL scenarios for biomedical image segmentation and provide ways to counteract such leakage by applying appropriate defense strategies.

==> figs/gauss_results.csv <==
,site,Activations,batch_idx,dropout,psnr,ssim
0,0,$x_0$,0,0.0,78.67400113275485,0.9991492086851976
1,0,$x_0$,1,0.0,79.26184061696964,0.9994997926268493
2,0,$x_0$,2,0.0,78.59245780637698,0.9995026634330236
3,0,$x_0$,3,0.0,78.9640659444614,0.9997387293838348
4,0,$x_0$,4,0.0,78.187686239986,0.9991202120787733
5,0,$x_0$,5,0.0,78.51491156747775,0.9996876695597784
6,0,$x_0$,6,0.0,79.52198270490604,0.999748091791887
7,0,$x_0$,7,0.0,78.1338668220325,0.999581128287105
8,1,$x_0$,0,0.0,77.40459922483402,0.999512625238986
9,1,$x_0$,1,0.0,79.5516622417255,0.9996485716401616
10,1,$x_0$,2,0.0,76.49848703077274,0.9997843838738256
11,1,$x_0$,3,0.0,78.71822897127109,0.9998217137133448
12,1,$x_0$,4,0.0,77.13960472276645,0.9993986892245065
13,1,$x_0$,5,0.0,77.96397331884341,0.999636428994196
14,1,$x_0$,6,0.0,79.29336968591647,0.9997702167490824
15,1,$x_0$,7,0.0,77.58733335664706,0.9997023193619525
16,2,$x_0$,0,0.0,78.59194937875705,0.9992562700362398
17,2,$x_0$,1,0.0,79.68092743089633,0.9993946592244457
18,2,$x_0$,2,0.0,77.94161025217014,0.9991822560224305
19,2,$x_0$,3,0.0,79.08870402505832,0.9997266542671706
20,2,$x_0$,4,0.0,77.98954609563785,0.9990401502478279
21,2,$x_0$,5,0.0,78.4940016620441,0.9994959453080249
22,2,$x_0$,6,0.0,79.33777753045993,0.999431660102663
23,2,$x_0$,7,0.0,78.24264887502628,0.9993954856886288
24,3,$x_0$,0,0.0,78.6605614774509,0.9994697441248658
25,3,$x_0$,1,0.0,79.15412548711734,0.9996933148900177
26,3,$x_0$,2,0.0,78.39724126985507,0.9995415187143631
27,3,$x_0$,3,0.0,79.17440954378085,0.999543567406392
28,3,$x_0$,4,0.0,78.19185379674869,0.9992569170981621
29,3,$x_0$,5,0.0,78.79633072545963,0.9996730761510939
30,3,$x_0$,6,0.0,79.78664818933444,0.9997454642613973
31,3,$x_0$,7,0.0,78.08839086225467,0.999430633581905
32,0,$x_1$,0,0.0,42.274289166240266,0.3019490602503356
33,0,$x_1$,1,0.0,35.63518289258914,0.20150632280884337
34,0,$x_1$,2,0.0,35.74976209333377,0.2402830807226878
35,0,$x_1$,3,0.0,34.32701114347415,0.19334997513579957
36,0,$x_1$,4,0.0,36.92302230527835,0.264082722726499
37,0,$x_1$,5,0.0,33.944938217906525,0.21805959911479214
38,0,$x_1$,6,0.0,35.40777686765628,0.20718334088606957
39,0,$x_1$,7,0.0,36.95677045515018,0.268307725048643
40,1,$x_1$,0,0.0,35.09573701551395,0.3219549625589328
41,1,$x_1$,1,0.0,34.29933551481204,0.24072144558085515
42,1,$x_1$,2,0.0,38.2840133064075,0.36135469670587345
43,1,$x_1$,3,0.0,38.982543980388215,0.2866211376270327
44,1,$x_1$,4,0.0,36.56657699277835,0.34544628023735524
45,1,$x_1$,5,0.0,32.75033477476077,0.2644311465550177
46,1,$x_1$,6,0.0,36.80818561246829,0.22592310875423208
47,1,$x_1$,7,0.0,36.31155732801395,0.3568825945913696
48,2,$x_1$,0,0.0,38.54338887861209,0.37844881274885694
49,2,$x_1$,1,0.0,39.95093349149661,0.29228624431926953
50,2,$x_1$,2,0.0,35.89739087751346,0.36787627811960055
51,2,$x_1$,3,0.0,35.18731359174686,0.25723024452963367
52,2,$x_1$,4,0.0,37.81998161008792,0.39361448121995307
53,2,$x_1$,5,0.0,37.24345210721927,0.34821537160071236
54,2,$x_1$,6,0.0,37.140290772227814,0.2827568543788831
55,2,$x_1$,7,0.0,40.025239025859406,0.4100281870713327
56,3,$x_1$,0,0.0,36.6038489692493,0.3461363978466729
57,3,$x_1$,1,0.0,34.45736888578372,0.23247392199983963
58,3,$x_1$,2,0.0,35.75085405042606,0.3115175745949745
59,3,$x_1$,3,0.0,36.97606567075687,0.2865360445240956
60,3,$x_1$,4,0.0,39.32886604001956,0.3724600090683781
61,3,$x_1$,5,0.0,40.02956155469852,0.33318750427167976
62,3,$x_1$,6,0.0,33.77561811140018,0.23705630127671543
63,3,$x_1$,7,0.0,36.43105033567386,0.3688161486922466
64,0,$x_2$,0,0.0,35.50521138837772,0.16374993222887016
65,0,$x_2$,1,0.0,34.220795666484406,0.1503414979750927
66,0,$x_2$,2,0.0,36.07952121427493,0.19892330876649153
67,0,$x_2$,3,0.0,34.96814016035037,0.12256389439887073
68,0,$x_2$,4,0.0,35.02226356199222,0.19966571043649392
69,0,$x_2$,5,0.0,35.03733161619144,0.156767522286738
70,0,$x_2$,6,0.0,35.76847556760745,0.1210825978409773
71,0,$x_2$,7,0.0,34.460663830546906,0.18159880667621894
72,1,$x_2$,0,0.0,34.00995734861331,0.19816713997738056
73,1,$x_2$,1,0.0,30.27040008237796,0.1092670031328054
74,1,$x_2$,2,0.0,35.99206212690311,0.20572654103559493
75,1,$x_2$,3,0.0,29.588599240092805,0.09346262189290659
76,1,$x_2$,4,0.0,36.72672036817508,0.21803735780315345
77,1,$x_2$,5,0.0,29.86209396055179,0.11370898295533499
78,1,$x_2$,6,0.0,30.22062781980472,0.08781681835089306
79,1,$x_2$,7,0.0,37.21077445676761,0.19197036501212014
80,2,$x_2$,0,0.0,36.081593071727326,0.2596723650464561
81,2,$x_2$,1,0.0,34.10725120237308,0.20213422544736973
82,2,$x_2$,2,0.0,35.53722146680789,0.2871694532937026
83,2,$x_2$,3,0.0,33.64512685468631,0.18363217167103305
84,2,$x_2$,4,0.0,39.88516811063724,0.3081387500972235
85,2,$x_2$,5,0.0,35.473494564799836,0.2604606602200557
86,2,$x_2$,6,0.0,33.92072442701297,0.18550044352967685
87,2,$x_2$,7,0.0,40.9879780166431,0.31055521962436833
88,3,$x_2$,0,0.0,36.41844276121097,0.23017137706365473
89,3,$x_2$,1,0.0,33.2626772277637,0.15138577687942673
90,3,$x_2$,2,0.0,35.86709026029544,0.20866276770948822
91,3,$x_2$,3,0.0,33.17721847227054,0.17071986255887714
92,3,$x_2$,4,0.0,36.833472286967805,0.2439863564305541
93,3,$x_2$,5,0.0,36.138165032176545,0.19290226264227042
94,3,$x_2$,6,0.0,32.93800834348636,0.15172605392575303
95,3,$x_2$,7,0.0,35.32446387937503,0.26075353724995554
96,0,$x_3$,0,0.0,31.327137982158234,0.08442560222301836
97,0,$x_3$,1,0.0,31.477832829265168,0.10390227306832416
98,0,$x_3$,2,0.0,32.52758983304935,0.1175414873398558
99,0,$x_3$,3,0.0,32.709586655406525,0.07156708024561595
100,0,$x_3$,4,0.0,31.44135478666263,0.12721936255303845
101,0,$x_3$,5,0.0,32.491457497386506,0.08168038186758476
102,0,$x_3$,6,0.0,33.812770878581574,0.07177123496094667
103,0,$x_3$,7,0.0,32.335932289866975,0.08876897785525906
104,1,$x_3$,0,0.0,31.87341693571048,0.12402251469295907
105,1,$x_3$,1,0.0,29.62865832975345,0.08590239640764456
106,1,$x_3$,2,0.0,32.124190365581086,0.13654936695795786
107,1,$x_3$,3,0.0,29.40198901823001,0.07369321311936368
108,1,$x_3$,4,0.0,33.86720660856204,0.14340442103348505
109,1,$x_3$,5,0.0,30.91016772916751,0.09757675745091177
110,1,$x_3$,6,0.0,29.140787159709504,0.057426308473690096
111,1,$x_3$,7,0.0,33.80771878889041,0.12381023602878775
112,2,$x_3$,0,0.0,34.83972314527469,0.1319919142641863
113,2,$x_3$,1,0.0,33.639950787334016,0.12929654029409535
114,2,$x_3$,2,0.0,36.71567920377689,0.2018186214761696
115,2,$x_3$,3,0.0,35.567157303599885,0.13137011344150187
116,2,$x_3$,4,0.0,35.4402804725452,0.19366172513249022
117,2,$x_3$,5,0.0,36.47412542036014,0.1588085338523048
118,2,$x_3$,6,0.0,36.684336697368195,0.12206156191992368
119,2,$x_3$,7,0.0,35.79241517713504,0.17632307589363097
120,3,$x_3$,0,0.0,32.7989697807117,0.1254722789170237
121,3,$x_3$,1,0.0,32.10164073636966,0.10471779450853597
122,3,$x_3$,2,0.0,33.627762829570344,0.13208896002387535
123,3,$x_3$,3,0.0,32.019419705180695,0.09761509689756864
124,3,$x_3$,4,0.0,33.661897217540314,0.14531538189963064
125,3,$x_3$,5,0.0,32.230320011882355,0.09854523079179522
126,3,$x_3$,6,0.0,33.39980844190555,0.09656259143459554
127,3,$x_3$,7,0.0,33.437597786693146,0.14404588006896546
128,0,$x_4$,0,0.0,34.98597625425296,0.07218604649746356
129,0,$x_4$,1,0.0,33.12849048307376,0.04992814399694805
130,0,$x_4$,2,0.0,33.4581756942554,0.05277548531389276
131,0,$x_4$,3,0.0,33.63267902067142,0.04913879860124259
132,0,$x_4$,4,0.0,33.797793423442414,0.0703661665759345
133,0,$x_4$,5,0.0,33.916344677714875,0.0430291441221673
134,0,$x_4$,6,0.0,34.753980671672394,0.0467883496898128
135,0,$x_4$,7,0.0,33.41922525098758,0.06196817421664239
136,1,$x_4$,0,0.0,30.820531880168488,0.09568310314344365
137,1,$x_4$,1,0.0,30.393834149150422,0.0789156167178323
138,1,$x_4$,2,0.0,32.19030383756595,0.09959106255239732
139,1,$x_4$,3,0.0,29.455208813457062,0.06209051457137856
140,1,$x_4$,4,0.0,32.70147088697391,0.1125672245129629
141,1,$x_4$,5,0.0,30.354867016582062,0.085447211061023
142,1,$x_4$,6,0.0,30.075478588847687,0.05319514935075309
143,1,$x_4$,7,0.0,31.520590817241242,0.09746023614340597
144,2,$x_4$,0,0.0,33.74099019697147,0.09730768353038617
145,2,$x_4$,1,0.0,36.0828996055408,0.08025132157485458
146,2,$x_4$,2,0.0,36.72170165708499,0.13610186966721688
147,2,$x_4$,3,0.0,35.8164692275806,0.08621619362602669
148,2,$x_4$,4,0.0,36.050698792247346,0.09603015715819684
149,2,$x_4$,5,0.0,35.708358322886994,0.11166408513369568
150,2,$x_4$,6,0.0,33.81817582776981,0.06667487381611273
151,2,$x_4$,7,0.0,35.77304605176883,0.09608084459036796
152,3,$x_4$,0,0.0,33.328316246776154,0.10578793453223771
153,3,$x_4$,1,0.0,33.552882706431916,0.09499881189987029
154,3,$x_4$,2,0.0,32.61168960264163,0.09172963237976016
155,3,$x_4$,3,0.0,30.93039992979007,0.06813134908561089
156,3,$x_4$,4,0.0,33.71576074293094,0.11190100000954693
157,3,$x_4$,5,0.0,33.109626805095246,0.08164521381832938
158,3,$x_4$,6,0.0,32.57099631956058,0.08168187080792824
159,3,$x_4$,7,0.0,33.506140743999055,0.1397039827046552
160,0,$x_0$,0,0.5,48.06025985410648,0.43541742806938905
161,0,$x_0$,1,0.5,44.54281572034793,0.31154121329312967
162,0,$x_0$,2,0.5,44.763653313426545,0.35906125091786945
163,0,$x_0$,3,0.5,43.216574227122834,0.3383931062462004
164,0,$x_0$,4,0.5,44.4566846244617,0.3545953388517731
165,0,$x_0$,5,0.5,43.98544315031009,0.38684713285739
166,0,$x_0$,6,0.5,42.80019525220828,0.3308331288275565
167,0,$x_0$,7,0.5,43.62404826810794,0.39303214614377985
168,1,$x_0$,0,0.5,47.098789250163605,0.4651819129597878
169,1,$x_0$,1,0.5,44.04539111783939,0.3709185155658771
170,1,$x_0$,2,0.5,45.838081871776154,0.4448264487039036
171,1,$x_0$,3,0.5,46.23224500349002,0.41546242650178167
172,1,$x_0$,4,0.5,43.73703483274417,0.4366930928881743
173,1,$x_0$,5,0.5,47.06200841596561,0.4406784360241021
174,1,$x_0$,6,0.5,44.847743546275666,0.3749392050200561
175,1,$x_0$,7,0.5,44.247646366862824,0.472025994172887
176,2,$x_0$,0,0.5,45.60214999845462,0.3974625052267428
177,2,$x_0$,1,0.5,46.036210095195344,0.30375548774940725
178,2,$x_0$,2,0.5,45.38100722959476,0.3682331625848987
179,2,$x_0$,3,0.5,45.852050816325715,0.3749465936483583
180,2,$x_0$,4,0.5,44.98335126569705,0.3585683538317295
181,2,$x_0$,5,0.5,44.495430027751496,0.35501859501804883
182,2,$x_0$,6,0.5,45.82524779966312,0.31434098845370234
183,2,$x_0$,7,0.5,45.78414920499759,0.41742843250088374
184,3,$x_0$,0,0.5,49.46158412626224,0.4645018214202343
185,3,$x_0$,1,0.5,46.46387580564456,0.37297440308201435
186,3,$x_0$,2,0.5,47.847199475078156,0.44689567021773574
187,3,$x_0$,3,0.5,47.32248786619144,0.393535524370253
188,3,$x_0$,4,0.5,47.04555038145023,0.43631174929578637
189,3,$x_0$,5,0.5,45.567112004069855,0.42153436335453803
190,3,$x_0$,6,0.5,46.57354596784549,0.3699530028325349
191,3,$x_0$,7,0.5,47.740922009257844,0.46255100655594705
192,0,$x_1$,0,0.5,31.076397930888703,0.082334854136754
193,0,$x_1$,1,0.5,31.85012820890384,0.08409905672245073
194,0,$x_1$,2,0.5,32.60130885770755,0.10040646865449782
195,0,$x_1$,3,0.5,31.56004432371097,0.07558955874332754
196,0,$x_1$,4,0.5,30.981750523356965,0.08534153876330058
197,0,$x_1$,5,0.5,32.295978104381135,0.10294705544394245
198,0,$x_1$,6,0.5,31.082768475322297,0.08810691193909027
199,0,$x_1$,7,0.5,32.27809432676273,0.11737624758949823
200,1,$x_1$,0,0.5,34.995517765788605,0.11269664018202048
201,1,$x_1$,1,0.5,32.79819253614383,0.076482295293441
202,1,$x_1$,2,0.5,34.65885404279666,0.10984982593761493
203,1,$x_1$,3,0.5,35.42056802442508,0.09673336389412489
204,1,$x_1$,4,0.5,33.797140156535676,0.10888856952123455
205,1,$x_1$,5,0.5,33.21048978498416,0.09230430559043896
206,1,$x_1$,6,0.5,33.04962638547855,0.0658798218670917
207,1,$x_1$,7,0.5,34.736163651256135,0.11302912750495235
208,2,$x_1$,0,0.5,32.330229317454865,0.08692548057870497
209,2,$x_1$,1,0.5,31.920027767924836,0.07197291186647671
210,2,$x_1$,2,0.5,33.21559671094852,0.07760754886070098
211,2,$x_1$,3,0.5,33.14698699644046,0.08307360087674946
212,2,$x_1$,4,0.5,34.92704871824222,0.09466990000117514
213,2,$x_1$,5,0.5,34.27930596998172,0.07926178302872383
214,2,$x_1$,6,0.5,33.35302356412845,0.06491511774806792
215,2,$x_1$,7,0.5,36.031379734782746,0.11510897601580337
216,3,$x_1$,0,0.5,33.74034885099368,0.15469373798711583
217,3,$x_1$,1,0.5,31.916074787883332,0.11354135753713958
218,3,$x_1$,2,0.5,34.962437187938264,0.1506428240806274
219,3,$x_1$,3,0.5,33.36395982435184,0.13292802339849208
220,3,$x_1$,4,0.5,33.6111617439075,0.13796174878273776
221,3,$x_1$,5,0.5,33.24501041105228,0.15297838375174033
222,3,$x_1$,6,0.5,34.546718632487824,0.12399842483310115
223,3,$x_1$,7,0.5,33.485157524852326,0.162250051973766
224,0,$x_2$,0,0.5,30.3021812789722,0.07544619192691165
225,0,$x_2$,1,0.5,28.814554249553254,0.07321456412586413
226,0,$x_2$,2,0.5,31.936459576396516,0.08979735931546794
227,0,$x_2$,3,0.5,29.483566319255402,0.061608992384379134
228,0,$x_2$,4,0.5,29.39513209989505,0.08990953553002523
229,0,$x_2$,5,0.5,29.295163189677766,0.06864007814167336
230,0,$x_2$,6,0.5,28.841595684794953,0.05795298237292439
231,0,$x_2$,7,0.5,30.18036845853763,0.09058794083599732
232,1,$x_2$,0,0.5,32.98172000577884,0.09377364161471353
233,1,$x_2$,1,0.5,31.020984684733918,0.05838381613386407
234,1,$x_2$,2,0.5,31.641259228496125,0.086226652681566
235,1,$x_2$,3,0.5,31.640863453654816,0.06795963249146356
236,1,$x_2$,4,0.5,33.96269086530643,0.08946912484111076
237,1,$x_2$,5,0.5,30.560026203898957,0.06336516805351727
238,1,$x_2$,6,0.5,31.03434566190677,0.04090550852831379
239,1,$x_2$,7,0.5,33.30513957670169,0.08381558845576004
240,2,$x_2$,0,0.5,31.42128947904544,0.0804198056833918
241,2,$x_2$,1,0.5,33.045256172923615,0.08000284667852199
242,2,$x_2$,2,0.5,32.056579624919465,0.0956246635599504
243,2,$x_2$,3,0.5,32.4263906829639,0.08714918603989115
244,2,$x_2$,4,0.5,32.999622856883576,0.1014513011054118
245,2,$x_2$,5,0.5,32.32516292264896,0.08935542697721839
246,2,$x_2$,6,0.5,32.67062429120975,0.08377209490425434
247,2,$x_2$,7,0.5,33.16588405302005,0.12156915377777137
248,3,$x_2$,0,0.5,31.7861318939014,0.12249090427073704
249,3,$x_2$,1,0.5,28.798151051311066,0.08287750535635889
250,3,$x_2$,2,0.5,31.447758709697297,0.11735352129521344
251,3,$x_2$,3,0.5,31.135859524516633,0.08382350641224745
252,3,$x_2$,4,0.5,31.569237744121125,0.12346601212406784
253,3,$x_2$,5,0.5,32.060666119365266,0.10690291167102668
254,3,$x_2$,6,0.5,29.773635899333527,0.07805902000307537
255,3,$x_2$,7,0.5,31.35065082242923,0.12249953193647756
256,0,$x_3$,0,0.5,29.47443011930423,0.04623291333283016
257,0,$x_3$,1,0.5,31.920003926066926,0.048109939384792605
258,0,$x_3$,2,0.5,32.43585351636844,0.05570507939748539
259,0,$x_3$,3,0.5,32.501714264659455,0.032858661295680124
260,0,$x_3$,4,0.5,32.152662312297394,0.06643727866068584
261,0,$x_3$,5,0.5,31.320757900981476,0.060775553866091826
262,0,$x_3$,6,0.5,32.04711440732913,0.0436758596922133
263,0,$x_3$,7,0.5,32.70977739026981,0.059211900475486606
264,1,$x_3$,0,0.5,30.887951885966828,0.10372166878048768
265,1,$x_3$,1,0.5,31.384773289470246,0.06780094225309027
266,1,$x_3$,2,0.5,32.20157626798587,0.08771408792712809
267,1,$x_3$,3,0.5,31.15116122892337,0.05249444553040252
268,1,$x_3$,4,0.5,32.51834872892337,0.12118128379040109
269,1,$x_3$,5,0.5,30.726232563762238,0.08908036520960484
270,1,$x_3$,6,0.5,30.681438481120637,0.04902498111581194
271,1,$x_3$,7,0.5,32.888345753459504,0.08998716187901472
272,2,$x_3$,0,0.5,32.49444726636844,0.09074051771177839
273,2,$x_3$,1,0.5,31.99600223234134,0.06338721589646797
274,2,$x_3$,2,0.5,32.71040204694705,0.09077762855546916
275,2,$x_3$,3,0.5,32.94408324888187,0.09332964107387016
276,2,$x_3$,4,0.5,32.10264209440189,0.09215742799457986
277,2,$x_3$,5,0.5,31.619472538737824,0.08390815716061494
278,2,$x_3$,6,0.5,32.397370373515656,0.08139203483870981
279,2,$x_3$,7,0.5,32.81672958066898,0.08689173298751805
280,3,$x_3$,0,0.5,32.78250936201053,0.09460844269967322
281,3,$x_3$,1,0.5,33.09420827558475,0.07739888011856155
282,3,$x_3$,2,0.5,31.69676784208255,0.08285745026147302
283,3,$x_3$,3,0.5,31.758418118266633,0.08157312820827765
284,3,$x_3$,4,0.5,33.38314298322635,0.12465093584993496
285,3,$x_3$,5,0.5,33.44065669706302,0.08418037805356736
286,3,$x_3$,6,0.5,32.0903778426929,0.06143619259923899
287,3,$x_3$,7,0.5,33.130936657695344,0.10034040460693751
288,0,$x_4$,0,0.5,31.92775729825931,0.04880215855497436
289,0,$x_4$,1,0.5,30.270357167033723,0.052130877665711804
290,0,$x_4$,2,0.5,31.70423511198001,0.05459674350314745
291,0,$x_4$,3,0.5,32.73786309888797,0.03991206483717449
292,0,$x_4$,4,0.5,31.821284329204133,0.0663811544868509
293,0,$x_4$,5,0.5,32.78096917798953,0.05250483363324288
294,0,$x_4$,6,0.5,33.29091075590091,0.040041572912560955
295,0,$x_4$,7,0.5,32.35014442136722,0.05889046578780117
296,1,$x_4$,0,0.5,32.024469410686066,0.1066279385079593
297,1,$x_4$,1,0.5,31.45081523588138,0.0631582599013256
298,1,$x_4$,2,0.5,32.587115799693635,0.08225615391776019
299,1,$x_4$,3,0.5,31.521701847819855,0.05147832202911313
300,1,$x_4$,4,0.5,32.47824910810428,0.11486971823224616
301,1,$x_4$,5,0.5,31.533274685649445,0.08191796648668591
302,1,$x_4$,6,0.5,30.842103993205598,0.050588049312287046
303,1,$x_4$,7,0.5,31.863870655803254,0.09616142478284768
304,2,$x_4$,0,0.5,33.2880998008533,0.0887524987295617
305,2,$x_4$,1,0.5,33.350317513255646,0.08049104166386821
306,2,$x_4$,2,0.5,35.27239087751346,0.11613525075022381
307,2,$x_4$,3,0.5,33.893313442973664,0.07372485994621403
308,2,$x_4$,4,0.5,33.746833836345246,0.09324821187161651
309,2,$x_4$,5,0.5,31.81829932859378,0.08168599226186989
310,2,$x_4$,6,0.5,33.18370822599368,0.07477039573278618
311,2,$x_4$,7,0.5,33.604030644206574,0.09382528371685779
312,3,$x_4$,0,0.5,33.23132756879764,0.09722762141309071
313,3,$x_4$,1,0.5,33.178594147471955,0.07965141478012994
314,3,$x_4$,2,0.5,32.08957198789554,0.07968588398076461
315,3,$x_4$,3,0.5,31.863150631694367,0.07944583095995404
316,3,$x_4$,4,0.5,33.837423359660676,0.12711574309248447
317,3,$x_4$,5,0.5,32.12007049253421,0.07369653038089206
318,3,$x_4$,6,0.5,32.55549911191898,0.0925279512112554
319,3,$x_4$,7,0.5,33.24602607419925,0.10521295054968915
320,0,$x_0$,0,1.0,42.48948815992313,0.32538726123583533
321,0,$x_0$,1,1.0,36.29529956510501,0.21789914832023669
322,0,$x_0$,2,1.0,37.15120319059329,0.2751000879274257
323,0,$x_0$,3,1.0,36.83054450681644,0.25756581603983647
324,0,$x_0$,4,1.0,35.8321261756702,0.21286916681804238
325,0,$x_0$,5,1.0,37.1621871345325,0.28041764287743065
326,0,$x_0$,6,1.0,37.59536985090213,0.2526313018750791
327,0,$x_0$,7,1.0,37.22784999540286,0.29847132575687296
328,1,$x_0$,0,1.0,42.256329094676545,0.3660522729650691
329,1,$x_0$,1,1.0,40.430531536845734,0.28976823431923504
330,1,$x_0$,2,1.0,40.69125417402225,0.3613147068103693
331,1,$x_0$,3,1.0,41.769106423167756,0.3585770284022814
332,1,$x_0$,4,1.0,41.66562083890872,0.3107111689849996
333,1,$x_0$,5,1.0,43.008866345195344,0.35899945264420524
334,1,$x_0$,6,1.0,40.4627561919971,0.3088265127174587
335,1,$x_0$,7,1.0,40.79375508954959,0.38108620082909644
336,2,$x_0$,0,1.0,41.2252450340076,0.28393428580226915
337,2,$x_0$,1,1.0,39.46413043668704,0.2003542694761377
338,2,$x_0$,2,1.0,42.229378258494904,0.2792402879857413
339,2,$x_0$,3,1.0,40.59306386640506,0.2777680762681278
340,2,$x_0$,4,1.0,38.978438412456086,0.21733896272063638
341,2,$x_0$,5,1.0,39.15136579206424,0.23696526916662933
342,2,$x_0$,6,1.0,40.89392665555911,0.21647898104611515
343,2,$x_0$,7,1.0,41.34536269834476,0.30725549686771064
344,3,$x_0$,0,1.0,41.94013122251468,0.34858622391860444
345,3,$x_0$,1,1.0,39.976170098094514,0.2801222341385997
346,3,$x_0$,2,1.0,40.76973441770511,0.34700536905009977
347,3,$x_0$,3,1.0,38.9334011428638,0.2973985820350835
348,3,$x_0$,4,1.0,41.304254566936066,0.31928643345165114
349,3,$x_0$,5,1.0,41.055483853129914,0.3344304579488402
350,3,$x_0$,6,1.0,40.88034633329349,0.29304545331054976
351,3,$x_0$,7,1.0,42.454690968303254,0.36633438762992115
352,0,$x_1$,0,1.0,28.952283894328644,0.033562056034846036
353,0,$x_1$,1,1.0,29.643654858378937,0.043773380242466936
354,0,$x_1$,2,1.0,30.662350689677766,0.05893154305641705
355,0,$x_1$,3,1.0,29.94050029447513,0.04799171725351007
356,0,$x_1$,4,1.0,29.298257862834504,0.05474822700391704
357,0,$x_1$,5,1.0,30.05031589200931,0.061986522163083736
358,0,$x_1$,6,1.0,30.675663983134797,0.05139818216600842
359,0,$x_1$,7,1.0,31.225333248881867,0.06563936438001962
360,1,$x_1$,0,1.0,32.36355546644168,0.06045230755004443
361,1,$x_1$,1,1.0,31.172952687053254,0.041485051779060894
362,1,$x_1$,2,1.0,32.01838973691898,0.05798209286517777
363,1,$x_1$,3,1.0,31.9043541305347,0.06115571624681351
364,1,$x_1$,4,1.0,32.22346786191898,0.05004865778191497
365,1,$x_1$,5,1.0,31.284976040629914,0.050702696027541905
366,1,$x_1$,6,1.0,31.11707214048343,0.0387006126732568
367,1,$x_1$,7,1.0,32.816376721171906,0.06865607384674718
368,2,$x_1$,0,1.0,32.50827315977054,0.052260215282735535
369,2,$x_1$,1,1.0,31.526608502177766,0.044557824428588216
370,2,$x_1$,2,1.0,31.933503186015656,0.04846509583112735
371,2,$x_1$,3,1.0,33.29515699079471,0.052494259548607224
372,2,$x_1$,4,1.0,31.248679196147492,0.05383936883405463
373,2,$x_1$,5,1.0,32.15237621000247,0.04186768315609667
374,2,$x_1$,6,1.0,31.949563061503937,0.03791155230702809
375,2,$x_1$,7,1.0,31.04408744504886,0.05402930187764072
376,3,$x_1$,0,1.0,32.568478619365266,0.09210582859202761
377,3,$x_1$,1,1.0,31.533885037211945,0.06910634439021295
378,3,$x_1$,2,1.0,32.74447921445804,0.0812492745504888
379,3,$x_1$,3,1.0,32.116937672404816,0.07119021785796432
380,3,$x_1$,4,1.0,32.830855881480744,0.06950996753204083
381,3,$x_1$,5,1.0,31.46241191556888,0.07681484709235782
382,3,$x_1$,6,1.0,30.982565914897492,0.0700518441161988
383,3,$x_1$,7,1.0,32.93014053037601,0.08101053942863012
384,0,$x_2$,0,1.0,27.659835850505402,0.04307775900471939
385,0,$x_2$,1,1.0,29.220557247905305,0.06005955856011138
386,0,$x_2$,2,1.0,30.054798161296418,0.06232785073062005
387,0,$x_2$,3,1.0,31.184887921123078,0.05048502323655321
388,0,$x_2$,4,1.0,31.08256343534427,0.06887090354474687
389,0,$x_2$,5,1.0,29.54036716154056,0.05029689057701095
390,0,$x_2$,6,1.0,28.574647938518098,0.039120955316601674
391,0,$x_2$,7,1.0,30.38753513029056,0.07222806489670308
392,1,$x_2$,0,1.0,32.93118480375247,0.0713595267336528
393,1,$x_2$,1,1.0,31.203117405681184,0.04195127862140322
394,1,$x_2$,2,1.0,32.24210742643314,0.05915770596187155
395,1,$x_2$,3,1.0,32.002191578654816,0.03890932825557445
396,1,$x_2$,4,1.0,32.11631778409915,0.054092076809260675
397,1,$x_2$,5,1.0,31.546177899150422,0.0410121450660998
398,1,$x_2$,6,1.0,30.93288901975589,0.040766873435612534
399,1,$x_2$,7,1.0,32.307155167369416,0.05399581890772805
400,2,$x_2$,0,1.0,31.112880741862824,0.0651908992881035
401,2,$x_2$,1,1.0,31.874346768168976,0.0633652340865615
402,2,$x_2$,2,1.0,31.966772114543488,0.07495594079660252
403,2,$x_2$,3,1.0,31.891498600749543,0.06049150841990195
404,2,$x_2$,4,1.0,31.066970860271027,0.08828033129857123
405,2,$x_2$,5,1.0,33.775186573772004,0.09188609396169141
406,2,$x_2$,6,1.0,30.967316662578156,0.06183421793920015
407,2,$x_2$,7,1.0,34.695527588634064,0.10703462182029931
408,3,$x_2$,0,1.0,30.091581379680207,0.06720657148151916
409,3,$x_2$,1,1.0,30.40357116392093,0.06061700870333062
410,3,$x_2$,2,1.0,30.069413220195344,0.0748745598120674
411,3,$x_2$,3,1.0,31.102623974589875,0.07208029731081204
412,3,$x_2$,4,1.0,30.201716458110383,0.08131672584737973
413,3,$x_2$,5,1.0,31.379866635112336,0.07044463889933285
414,3,$x_2$,6,1.0,29.156370198039582,0.05279863355627698
415,3,$x_2$,7,1.0,30.643844639567902,0.08265243553962094
416,0,$x_3$,0,1.0,30.512113606242707,0.03957360535584209
417,0,$x_3$,1,1.0,31.93438056638675,0.050280187198140786
418,0,$x_3$,2,1.0,32.172379528789094,0.048865114764373385
419,0,$x_3$,3,1.0,31.86454299619632,0.03635913010882144
420,0,$x_3$,4,1.0,32.75626186063724,0.0604830667762541
421,0,$x_3$,5,1.0,32.3969078414722,0.043168813532163376
422,0,$x_3$,6,1.0,31.427373921184113,0.03583112901049723
423,0,$x_3$,7,1.0,31.582126652507355,0.056826229398186136
424,1,$x_3$,0,1.0,32.57107499769168,0.08712530195950853
425,1,$x_3$,1,1.0,30.61975482633548,0.039327131532007946
426,1,$x_3$,2,1.0,32.096743618754914,0.07203907012879707
427,1,$x_3$,3,1.0,30.89854243925052,0.04303026892423176
428,1,$x_3$,4,1.0,32.319264447001984,0.060655011018598694
429,1,$x_3$,5,1.0,31.648726498393586,0.05073688880656111
430,1,$x_3$,6,1.0,31.200871502666047,0.04929687867825308
431,1,$x_3$,7,1.0,32.724959885386994,0.04771775711806361
432,2,$x_3$,0,1.0,29.889974629191926,0.06141963285195919
433,2,$x_3$,1,1.0,32.23907951047855,0.05444737746457892
434,2,$x_3$,2,1.0,32.40312818220096,0.07109167457842189
435,2,$x_3$,3,1.0,31.876478230266144,0.043696758614576864
436,2,$x_3$,4,1.0,30.05914214780765,0.07844159209512766
437,2,$x_3$,5,1.0,31.360430752543976,0.06482430896837467
438,2,$x_3$,6,1.0,30.573782955913117,0.059610290697511135
439,2,$x_3$,7,1.0,29.954009091167023,0.06491401250383005
440,3,$x_3$,0,1.0,31.56854156187015,0.07308469352391818
441,3,$x_3$,1,1.0,32.319123780040314,0.04317484698770902
442,3,$x_3$,2,1.0,31.65866378477054,0.06359525498374477
443,3,$x_3$,3,1.0,30.66905025175052,0.05245900498906178
444,3,$x_3$,4,1.0,31.10435012510257,0.07838797674660843
445,3,$x_3$,5,1.0,30.523939167766144,0.059890726372329194
446,3,$x_3$,6,1.0,32.03379157712894,0.04370465457993708
447,3,$x_3$,7,1.0,31.99321273496585,0.07723407683368762
448,0,$x_4$,0,1.0,30.542669331340363,0.03919318801340023
449,0,$x_4$,1,1.0,31.899127995280793,0.03887460801783224
450,0,$x_4$,2,1.0,32.008552586345246,0.0350507140690815
451,0,$x_4$,3,1.0,32.04295161893802,0.03230431047067703
452,0,$x_4$,4,1.0,31.71601775815921,0.05241648219881539
453,0,$x_4$,5,1.0,32.80973676374393,0.029685268624200244
454,0,$x_4$,6,1.0,31.36468890836673,0.030347775194862644
455,0,$x_4$,7,1.0,31.98034290006595,0.05436718951868876
456,1,$x_4$,0,1.0,30.785517727641633,0.08565421981550357
457,1,$x_4$,1,1.0,30.366406475810578,0.05382928371245934
458,1,$x_4$,2,1.0,31.990785633830598,0.07685775416613008
459,1,$x_4$,3,1.0,30.85445407560306,0.05008672386366673
460,1,$x_4$,4,1.0,31.959199940471223,0.09552452557040597
461,1,$x_4$,5,1.0,30.771794354228547,0.061088256971974515
462,1,$x_4$,6,1.0,31.472702061442902,0.034054391222820904
463,1,$x_4$,7,1.0,31.224532162456086,0.06681454213455645
464,2,$x_4$,0,1.0,32.38298419645267,0.07256847715114353
465,2,$x_4$,1,1.0,32.867336308269074,0.06651874260444755
466,2,$x_4$,2,1.0,32.69672635724979,0.08430682414084197
467,2,$x_4$,3,1.0,32.27908614805179,0.0570109942986847
468,2,$x_4$,4,1.0,32.00379375150638,0.0885301701995615
469,2,$x_4$,5,1.0,31.943807637004426,0.06369626853649482
470,2,$x_4$,6,1.0,30.122518574504426,0.055736437294521025
471,2,$x_4$,7,1.0,31.254372631816437,0.06761446962260964
472,3,$x_4$,0,1.0,31.96766856840091,0.06209101663825791
473,3,$x_4$,1,1.0,32.0565176360889,0.06463896109704277
474,3,$x_4$,2,1.0,31.939854656962922,0.07355646729362286
475,3,$x_4$,3,1.0,31.008706127910187,0.054899875313022733
476,3,$x_4$,4,1.0,32.31383088758426,0.09275246213098369
477,3,$x_4$,5,1.0,33.10836318662601,0.07083489242318396
478,3,$x_4$,6,1.0,31.95870402982669,0.05232005430958361
479,3,$x_4$,7,1.0,33.27583554914432,0.09344907074758257
480,0,$x_0$,0,2.0,33.84058479001956,0.12905572680784544
481,0,$x_0$,1,2.0,31.88822749784427,0.11899681109758793
482,0,$x_0$,2,2.0,32.41695169141727,0.1600626489293207
483,0,$x_0$,3,2.0,32.747828995494416,0.15544795503456915
484,0,$x_0$,4,2.0,31.92973617246585,0.10091931838376274
485,0,$x_0$,5,2.0,34.18488744428592,0.1675060551844456
486,0,$x_0$,6,2.0,31.655459439067414,0.12813846769196385
487,0,$x_0$,7,2.0,33.206551110057404,0.18202982831787187
488,1,$x_0$,0,2.0,37.71380428007083,0.1686851012212418
489,1,$x_0$,1,2.0,34.48273900678592,0.11999933119951305
490,1,$x_0$,2,2.0,35.39305690458255,0.15255202872280046
491,1,$x_0$,3,2.0,36.120135819224885,0.198989850084637
492,1,$x_0$,4,2.0,35.82449916532474,0.11292631959088358
493,1,$x_0$,5,2.0,37.66211274793582,0.1753422322368862
494,1,$x_0$,6,2.0,34.28632978132205,0.14258719766191905
495,1,$x_0$,7,2.0,35.40870670011478,0.17335507236159817
496,2,$x_0$,0,2.0,36.5934992187305,0.1454537912088995
497,2,$x_0$,1,2.0,34.17720321348148,0.08982299877996446
498,2,$x_0$,2,2.0,34.41536906888919,0.11863440274634089
499,2,$x_0$,3,2.0,33.27212814023929,0.11014696835715142
500,2,$x_0$,4,2.0,34.206001793651154,0.08993526825567695
501,2,$x_0$,5,2.0,34.359860455302766,0.11360305994017626
502,2,$x_0$,6,2.0,34.66028455427127,0.09462802496501578
503,2,$x_0$,7,2.0,35.386705433635285,0.14572125338636044
504,3,$x_0$,0,2.0,34.7073269241138,0.16815713129394014
505,3,$x_0$,1,2.0,32.951564823894074,0.13877547667080337
506,3,$x_0$,2,2.0,34.80100635221439,0.1814686618349978
507,3,$x_0$,3,2.0,33.84311441114383,0.15511307728821142
508,3,$x_0$,4,2.0,34.64978936841922,0.13180892595133373
509,3,$x_0$,5,2.0,34.102387463359406,0.1708821462867546
510,3,$x_0$,6,2.0,33.092627560405305,0.1443205652061982
511,3,$x_0$,7,2.0,35.03350738218265,0.1892643230717732
512,0,$x_1$,0,2.0,29.469518696574738,0.024983277632381534
513,0,$x_1$,1,2.0,29.244036709575226,0.03571286505884338
514,0,$x_1$,2,2.0,30.67100051572757,0.040265053047638756
515,0,$x_1$,3,2.0,29.92582801511722,0.031069121586887034
516,0,$x_1$,4,2.0,31.46215919187503,0.04847809629131609
517,0,$x_1$,5,2.0,29.85465530088382,0.03910809160921558
518,0,$x_1$,6,2.0,30.560579335002473,0.03347489513915284
519,0,$x_1$,7,2.0,30.743780171184113,0.046437401317595134
520,1,$x_1$,0,2.0,32.32929948499637,0.04590824176243772
521,1,$x_1$,1,2.0,31.190986668376496,0.035959780909487454
522,1,$x_1$,2,2.0,32.11398128202396,0.0523951545158688
523,1,$x_1$,3,2.0,32.01727870634036,0.03671769962750342
524,1,$x_1$,4,2.0,32.609698807506135,0.03692233519217406
525,1,$x_1$,5,2.0,32.03335288694339,0.04364797666537518
526,1,$x_1$,6,2.0,31.615605389384797,0.035534423134218035
527,1,$x_1$,7,2.0,32.37495664289432,0.04730401944149607
528,2,$x_1$,0,2.0,32.670638596324494,0.03656768619465111
529,2,$x_1$,1,2.0,31.57227519681888,0.025978274380020008
530,2,$x_1$,2,2.0,31.01833347013431,0.04228309124761695
531,2,$x_1$,3,2.0,32.06297401121097,0.03278380198654501
532,2,$x_1$,4,2.0,31.325731312541535,0.040498842884636586
533,2,$x_1$,5,2.0,31.913552319316437,0.03608468785212693
534,2,$x_1$,6,2.0,30.28534892728763,0.026080598779999836
535,2,$x_1$,7,2.0,32.069025074748566,0.03982611766834733
536,3,$x_1$,0,2.0,31.352462803630402,0.05244578745940426
537,3,$x_1$,1,2.0,32.6116991393848,0.04899174105265373
538,3,$x_1$,2,2.0,31.933774983195832,0.05400993306626566
539,3,$x_1$,3,2.0,30.82267287900882,0.04805211477086313
540,3,$x_1$,4,2.0,32.20344546964603,0.039105313010207005
541,3,$x_1$,5,2.0,30.97913745573001,0.047325245753741994
542,3,$x_1$,6,2.0,32.04069617917972,0.041067038516360954
543,3,$x_1$,7,2.0,32.641720806865266,0.06309007585756156
544,0,$x_2$,0,2.0,29.212594067363312,0.03455767683162128
545,0,$x_2$,1,2.0,28.716173207072785,0.04840788248627218
546,0,$x_2$,2,2.0,30.093050038127473,0.0543771675036733
547,0,$x_2$,3,2.0,29.905095135478547,0.03294846004311717
548,0,$x_2$,4,2.0,29.422636067180207,0.055303012842281896
549,0,$x_2$,5,2.0,29.176793133525422,0.03796559453609121
550,0,$x_2$,6,2.0,29.61950305631595,0.03130061441327641
551,0,$x_2$,7,2.0,30.23006919553714,0.061500864401402296
552,1,$x_2$,0,2.0,30.85666183164554,0.03753554877319716
553,1,$x_2$,1,2.0,30.987029110698273,0.03874701264833281
554,1,$x_2$,2,2.0,31.401767765788605,0.05107172890970523
555,1,$x_2$,3,2.0,32.795596157817414,0.035130303595494065
556,1,$x_2$,4,2.0,31.31224158933597,0.04265656824248431
557,1,$x_2$,5,2.0,32.04422477415042,0.045496514762636525
558,1,$x_2$,6,2.0,30.592484509257844,0.0335815015707311
559,1,$x_2$,7,2.0,31.438770329265168,0.051001034595054694
560,2,$x_2$,0,2.0,36.33004430463748,0.10294159987585617
561,2,$x_2$,1,2.0,32.13760379484134,0.06428293727650805
562,2,$x_2$,2,2.0,31.79611209562259,0.07193768342664986
563,2,$x_2$,3,2.0,31.91614154508548,0.05218748037412616
564,2,$x_2$,4,2.0,30.780291592387726,0.07010200595459018
565,2,$x_2$,5,2.0,32.83607724836307,0.08165213052142217
566,2,$x_2$,6,2.0,30.744528805522492,0.05132475669539633
567,2,$x_2$,7,2.0,33.98640397718387,0.08371767934706403
568,3,$x_2$,0,2.0,29.51903346708255,0.05390100677303108
569,3,$x_2$,1,2.0,30.062232052592805,0.046832876670854756
570,3,$x_2$,2,2.0,31.233644520549348,0.06498432119757686
571,3,$x_2$,3,2.0,29.771699940471223,0.049662917136504864
572,3,$x_2$,4,2.0,30.71048263242679,0.04751177594012517
573,3,$x_2$,5,2.0,29.423527752666047,0.03968199576287695
574,3,$x_2$,6,2.0,28.840594326762726,0.04842457737401992
575,3,$x_2$,7,2.0,30.657215153483918,0.07554323927625888
576,0,$x_3$,0,2.0,30.499978100566437,0.04039180571306981
577,0,$x_3$,1,2.0,31.66427615812259,0.04287853957335221
578,0,$x_3$,2,2.0,31.668562924174836,0.04428012538775652
579,0,$x_3$,3,2.0,31.91709998777347,0.02465494508028397
580,0,$x_3$,4,2.0,31.368975674418976,0.04057771433223263
581,0,$x_3$,5,2.0,31.118092572001984,0.050059620063481754
582,0,$x_3$,6,2.0,30.915408169536164,0.01863588457442583
583,0,$x_3$,7,2.0,31.081500088481476,0.05056932303361352
584,1,$x_3$,0,2.0,31.95921424558597,0.07293518343830463
585,1,$x_3$,1,2.0,31.001024281291535,0.03365764959789735
586,1,$x_3$,2,2.0,31.461529766826203,0.0600238473141274
587,1,$x_3$,3,2.0,31.204152142314484,0.027554248352664127
588,1,$x_3$,4,2.0,32.63630393674808,0.05955347579348679
589,1,$x_3$,5,2.0,31.080603634624055,0.05401523565073247
590,1,$x_3$,6,2.0,30.737237965373566,0.025295040779367214
591,1,$x_3$,7,2.0,32.33171704938846,0.046956016568360154
592,2,$x_3$,0,2.0,29.923329388408234,0.05280853703965715
593,2,$x_3$,1,2.0,30.269284283427766,0.04175378372723868
594,2,$x_3$,2,2.0,31.690692936687043,0.071349889138507
595,2,$x_3$,3,2.0,30.952072178630402,0.040781505644675226
596,2,$x_3$,4,2.0,31.41217712095218,0.05124292631452761
597,2,$x_3$,5,2.0,31.59993175199466,0.03992890721553942
598,2,$x_3$,6,2.0,31.415562664775422,0.049097772355392776
599,2,$x_3$,7,2.0,31.43377784421878,0.05236865923533701
600,3,$x_3$,0,2.0,32.57665876081424,0.06040578820739869
601,3,$x_3$,1,2.0,29.77270606687503,0.04438699236274397
602,3,$x_3$,2,2.0,31.60336021116214,0.05746283951499368
603,3,$x_3$,3,2.0,30.059175526408723,0.03786904757215159
604,3,$x_3$,4,2.0,30.44692996671634,0.060719040496137654
605,3,$x_3$,5,2.0,30.555229222087434,0.02902319247880041
606,3,$x_3$,6,2.0,30.098362004069855,0.03490457157615956
607,3,$x_3$,7,2.0,30.461525952128937,0.061742805935794544
608,0,$x_4$,0,2.0,31.038670574931672,0.031133903319986972
609,0,$x_4$,1,2.0,33.053729569224885,0.03984231817005216
610,0,$x_4$,2,2.0,31.12893108060794,0.05774842330604519
611,0,$x_4$,3,2.0,32.27455857923465,0.019942341571601737
612,0,$x_4$,4,2.0,32.539296185283234,0.04308946027037269
613,0,$x_4$,5,2.0,31.877365147380402,0.017111241274630023
614,0,$x_4$,6,2.0,31.111421620158723,0.019396619029175437
615,0,$x_4$,7,2.0,31.629705464152863,0.048211882967548275
616,1,$x_4$,0,2.0,32.36246589353519,0.0724583477418215
617,1,$x_4$,1,2.0,30.748105084209016,0.05495285184488722
618,1,$x_4$,2,2.0,31.826658283977082,0.06893397706679995
619,1,$x_4$,3,2.0,30.965766941813996,0.041227572171886925
620,1,$x_4$,4,2.0,31.520757710246613,0.05461393371061953
621,1,$x_4$,5,2.0,31.497998272685578,0.061590996576158
622,1,$x_4$,6,2.0,30.117416416911652,0.04165683631064526
623,1,$x_4$,7,2.0,32.22843650510745,0.06260975319941368
624,2,$x_4$,0,2.0,31.42797473600345,0.06542476623643445
625,2,$x_4$,1,2.0,30.32286647489505,0.05937563646172996
626,2,$x_4$,2,2.0,32.99127105405765,0.07153684998494873
627,2,$x_4$,3,2.0,31.831336056499055,0.05166157532295906
628,2,$x_4$,4,2.0,32.57151845624881,0.0700300281130121
629,2,$x_4$,5,2.0,31.271672283916047,0.04782922084427408
630,2,$x_4$,6,2.0,31.068282162456086,0.04340472260189956
631,2,$x_4$,7,2.0,31.303691899089387,0.06301999250352759
632,3,$x_4$,0,2.0,31.935911213664582,0.07031734564243575
633,3,$x_4$,1,2.0,31.378264462260773,0.04977837890739648
634,3,$x_4$,2,2.0,31.415519749431184,0.054943020958714284
635,3,$x_4$,3,2.0,31.33891585996585,0.05413737056514433
636,3,$x_4$,4,2.0,31.041569744853547,0.06501258329204665
637,3,$x_4$,5,2.0,31.26928809812503,0.058717264828306505
638,3,$x_4$,6,2.0,31.94038871458011,0.03704527673716572
639,3,$x_4$,7,2.0,30.991683041362336,0.07246990554620293
640,0,$x_0$,0,3.0,32.83640388181644,0.0722296070082518
641,0,$x_0$,1,3.0,30.8038902633472,0.06720173239928383
642,0,$x_0$,2,3.0,31.74655917814212,0.08553222213366167
643,0,$x_0$,3,3.0,31.373767887858918,0.08484382009606266
644,0,$x_0$,4,3.0,31.038017308024934,0.06459442342929621
645,0,$x_0$,5,3.0,32.053127323894074,0.09909877989385919
646,0,$x_0$,6,3.0,32.39341500928836,0.09150404405245359
647,0,$x_0$,7,3.0,32.398750817088654,0.09619892990442408
648,1,$x_0$,0,3.0,36.55756477048831,0.10743822875818852
649,1,$x_0$,1,3.0,33.39831355741458,0.07547169382021209
650,1,$x_0$,2,3.0,34.31881908109622,0.09652233679237658
651,1,$x_0$,3,3.0,34.48410037687259,0.11653327504938789
652,1,$x_0$,4,3.0,34.840278660563996,0.07348612402854465
653,1,$x_0$,5,3.0,35.68611625364261,0.11181338507121534
654,1,$x_0$,6,3.0,33.70118383100467,0.08610617116442855
655,1,$x_0$,7,3.0,34.053766762523225,0.10235486959666697
656,2,$x_0$,0,3.0,32.33089212110477,0.0673041791953582
657,2,$x_0$,1,3.0,32.88843396833377,0.05347549730312931
658,2,$x_0$,2,3.0,33.25562957456546,0.07628358795206532
659,2,$x_0$,3,3.0,31.745419537334016,0.062904221271373
660,2,$x_0$,4,3.0,33.93782857587772,0.0735547070107563
661,2,$x_0$,5,3.0,33.12935832670169,0.0673810644559409
662,2,$x_0$,6,3.0,31.759943997172883,0.055380031919181394
663,2,$x_0$,7,3.0,33.0953097694202,0.08594264833056693
664,3,$x_0$,0,3.0,33.23615077665286,0.09909725558691708
665,3,$x_0$,1,3.0,32.46256593397098,0.0909630840463607
666,3,$x_0$,2,3.0,32.24349979093509,0.11067919817251877
667,3,$x_0$,3,3.0,31.910162007121613,0.10122691971724275
668,3,$x_0$,4,3.0,32.32778075864749,0.07746418242658443
669,3,$x_0$,5,3.0,32.940347229747346,0.10575595661812788
670,3,$x_0$,6,3.0,32.02630523374515,0.08959417998259149
671,3,$x_0$,7,3.0,32.49711993864017,0.1170135005627901
672,0,$x_1$,0,3.0,28.880705868510773,0.023015098961224483
673,0,$x_1$,1,3.0,29.202666317729523,0.03800598719333617
674,0,$x_1$,2,3.0,30.917263066081574,0.04321132265729829
675,0,$x_1$,3,3.0,29.577069317607453,0.034659706832509476
676,0,$x_1$,4,3.0,28.747491871623566,0.04196605197478998
677,0,$x_1$,5,3.0,29.82152942350345,0.042741606504323536
678,0,$x_1$,6,3.0,29.228043591289094,0.02681525436277986
679,0,$x_1$,7,3.0,31.143889462260773,0.045286307642539964
680,1,$x_1$,0,3.0,31.02808002164798,0.04145824220263288
681,1,$x_1$,1,3.0,31.073064839152863,0.02496550876863164
682,1,$x_1$,2,3.0,32.439906632213166,0.04313062872649926
683,1,$x_1$,3,3.0,32.28703979185062,0.03563461252764356
684,1,$x_1$,4,3.0,32.03276160886722,0.03981250025400566
685,1,$x_1$,5,3.0,31.8132257812305,0.02983054939903769
686,1,$x_1$,6,3.0,31.38151649167972,0.03067639505282641
687,1,$x_1$,7,3.0,31.808419262675812,0.03141278593497771
688,2,$x_1$,0,3.0,31.500334774760773,0.03368311876054226
689,2,$x_1$,1,3.0,31.847939526347687,0.027070522464753517
690,2,$x_1$,2,3.0,31.81275848081546,0.03232450633052199
691,2,$x_1$,3,3.0,30.117311512736848,0.026493724930493217
692,2,$x_1$,4,3.0,32.18150142362552,0.0377056551754487
693,2,$x_1$,5,3.0,31.900172268657258,0.033201979670810476
694,2,$x_1$,6,3.0,30.516614949016144,0.022072393591433325
695,2,$x_1$,7,3.0,31.61845210721927,0.031606905374709234
696,3,$x_1$,0,3.0,32.64004472425418,0.04085723859248612
697,3,$x_1$,1,3.0,30.57472709348636,0.038530586415365914
698,3,$x_1$,2,3.0,31.74113277128177,0.04001231396800255
699,3,$x_1$,3,3.0,30.788154637126496,0.03521140694820602
700,3,$x_1$,4,3.0,31.399936711101105,0.035814384355246996
701,3,$x_1$,5,3.0,31.60958293607669,0.03743555603878447
702,3,$x_1$,6,3.0,33.021290337352326,0.03629692180267324
703,3,$x_1$,7,3.0,31.74690726926761,0.05235741665793223
704,0,$x_2$,0,3.0,28.724489247111848,0.03755733765775394
705,0,$x_2$,1,3.0,28.45088962247806,0.051996033463510304
706,0,$x_2$,2,3.0,29.725723301677277,0.06335517680137606
707,0,$x_2$,3,3.0,28.78329757383304,0.04744383541824304
708,0,$x_2$,4,3.0,30.30849937131839,0.06908222155283125
709,0,$x_2$,5,3.0,30.074977909831574,0.04515723795269148
710,0,$x_2$,6,3.0,29.75491050413089,0.028372827340141665
711,0,$x_2$,7,3.0,29.860982929973176,0.057303755214387415
712,1,$x_2$,0,3.0,31.110162770061066,0.04422268875388314
713,1,$x_2$,1,3.0,32.12361339261966,0.032623794430632805
714,1,$x_2$,2,3.0,31.977520024089387,0.038706479008561466
715,1,$x_2$,3,3.0,31.99295047452884,0.023583565174478575
716,1,$x_2$,4,3.0,31.30072120359378,0.05207804924222026
717,1,$x_2$,5,3.0,31.422119175700715,0.04373266552610736
718,1,$x_2$,6,3.0,31.04335788419681,0.02177037063320084
719,1,$x_2$,7,3.0,31.980729138164094,0.038962515007409985
720,2,$x_2$,0,3.0,32.834663426188996,0.08153399760567677
721,2,$x_2$,1,3.0,30.994777714519074,0.06651546143223427
722,2,$x_2$,2,3.0,31.98734286954837,0.08653760493379281
723,2,$x_2$,3,3.0,31.59427646329837,0.04935916216142603
724,2,$x_2$,4,3.0,32.171230351237824,0.08497814250789755
725,2,$x_2$,5,3.0,32.44092706373172,0.05653276300663881
726,2,$x_2$,6,3.0,29.912090336589387,0.05524084579125574
727,2,$x_2$,7,3.0,32.21772197416263,0.0646396059644629
728,3,$x_2$,0,3.0,31.656708752421906,0.07097503991596038
729,3,$x_2$,1,3.0,30.001192127971223,0.03539249486695902
730,3,$x_2$,2,3.0,32.173790966777375,0.05795555824668205
731,3,$x_2$,3,3.0,30.409145390300324,0.040076429291857445
732,3,$x_2$,4,3.0,30.212197338847687,0.05515429770767866
733,3,$x_2$,5,3.0,29.579916035441926,0.03829313135306176
734,3,$x_2$,6,3.0,30.075984036235383,0.029760981227865302
735,3,$x_2$,7,3.0,31.07456210782962,0.049323115712931055
736,0,$x_3$,0,3.0,31.078333889751008,0.03254713519075196
737,0,$x_3$,1,3.0,30.048689877299836,0.04382380853298048
738,0,$x_3$,2,3.0,32.53937247922855,0.0580009760995637
739,0,$x_3$,3,3.0,31.448040043620637,0.03354617075884812
740,0,$x_3$,4,3.0,31.86728957822757,0.04352733493752067
741,0,$x_3$,5,3.0,31.267414128093293,0.03576791870127218
742,0,$x_3$,6,3.0,31.1861563079639,0.019109112019259262
743,0,$x_3$,7,3.0,31.978001629619172,0.04269369657666774
744,1,$x_3$,0,3.0,32.2266722076221,0.05324456322772524
745,1,$x_3$,1,3.0,31.284980809001496,0.04118692535009652
746,1,$x_3$,2,3.0,32.00682166746097,0.050440964085996354
747,1,$x_3$,3,3.0,31.552081143168976,0.039001198276956354
748,1,$x_3$,4,3.0,31.477985417155793,0.07169662533758842
749,1,$x_3$,5,3.0,32.44786981275516,0.041651669761220006
750,1,$x_3$,6,3.0,30.535721813945344,0.01963191783655736
751,1,$x_3$,7,3.0,32.21131805112796,0.042318309667747515
752,2,$x_3$,0,3.0,31.77012447050052,0.05896995316318796
753,2,$x_3$,1,3.0,32.60543111494022,0.040777004127971424
754,2,$x_3$,2,3.0,32.382082974223664,0.07043656591407894
755,2,$x_3$,3,3.0,29.99224189451175,0.039550306522140484
756,2,$x_3$,4,3.0,31.74049857786136,0.06467684018798568
757,2,$x_3$,5,3.0,32.44293693235355,0.05609320960002644
758,2,$x_3$,6,3.0,30.37622455289798,0.055875746669199734
759,2,$x_3$,7,3.0,31.260910069255402,0.05164489933584656
760,3,$x_3$,0,3.0,30.961074864177277,0.05191240381147864
761,3,$x_3$,1,3.0,30.25215629270511,0.047655010522502476
762,3,$x_3$,2,3.0,31.621441876201203,0.06401976965024066
763,3,$x_3$,3,3.0,29.52152255704837,0.03338482735357411
764,3,$x_3$,4,3.0,30.757803952006867,0.07776242216561748
765,3,$x_3$,5,3.0,30.056009327678254,0.04010381447477111
766,3,$x_3$,6,3.0,31.08303073575931,0.031048992973284967
767,3,$x_3$,7,3.0,30.75726989438968,0.06683804967746242
768,0,$x_4$,0,3.0,31.97154048612552,0.03662689290227387
769,0,$x_4$,1,3.0,31.269865071086457,0.03191398557221482
770,0,$x_4$,2,3.0,32.69128802946048,0.04499674600718622
771,0,$x_4$,3,3.0,32.45449069669681,0.03336775152391649
772,0,$x_4$,4,3.0,31.54664043119388,0.052604739086125764
773,0,$x_4$,5,3.0,32.94552091291385,0.04700153037849758
774,0,$x_4$,6,3.0,31.058001553325226,0.029300539819491194
775,0,$x_4$,7,3.0,32.12075713804202,0.03685612749519566
776,1,$x_4$,0,3.0,30.450506245402863,0.07575803025306979
777,1,$x_4$,1,3.0,30.46406749418216,0.04456036591419935
778,1,$x_4$,2,3.0,32.111115490703156,0.06650297424760772
779,1,$x_4$,3,3.0,31.396203076152375,0.036313010181593934
780,1,$x_4$,4,3.0,31.384487187175324,0.06799602057640818
781,1,$x_4$,5,3.0,31.073608433513215,0.060625318194434
782,1,$x_4$,6,3.0,31.222844158916047,0.03383465173190811
783,1,$x_4$,7,3.0,32.141866719035676,0.04546047959210472
784,2,$x_4$,0,3.0,31.598138844279816,0.0597398944181343
785,2,$x_4$,1,3.0,31.1359739654346,0.06177114373379719
786,2,$x_4$,2,3.0,31.304249798564484,0.07213812367275238
787,2,$x_4$,3,3.0,31.325731312541535,0.034102874724042824
788,2,$x_4$,4,3.0,31.017317806987336,0.0760645395734047
789,2,$x_4$,5,3.0,31.766023670939973,0.04958475351130618
790,2,$x_4$,6,3.0,31.043677365092805,0.042840095196964856
791,2,$x_4$,7,3.0,31.50248531034427,0.06488912716408646
792,3,$x_4$,0,3.0,31.475577389506867,0.05738506102925662
793,3,$x_4$,1,3.0,30.93039992979007,0.03421457079408279
794,3,$x_4$,2,3.0,31.376438175944855,0.0712820545735024
795,3,$x_4$,3,3.0,30.822501217631867,0.06236164669765088
796,3,$x_4$,4,3.0,31.88623431852298,0.0664358951853667
797,3,$x_4$,5,3.0,30.94070438077884,0.03769591038316878
798,3,$x_4$,6,3.0,30.812301670817902,0.031244684019382237
799,3,$x_4$,7,3.0,31.63537982633548,0.05914605638075568
800,0,$x_0$,0,5.0,32.0081663482471,0.03980969952477299
801,0,$x_0$,1,5.0,31.040530239848664,0.038538263319515646
802,0,$x_0$,2,5.0,31.805229222087434,0.05303810339227396
803,0,$x_0$,3,5.0,31.949033772258332,0.053689658840680894
804,0,$x_0$,4,5.0,31.944651638774445,0.04654401893527929
805,0,$x_0$,5,5.0,31.909065281657746,0.05528164976376624
806,0,$x_0$,6,5.0,31.157221829204133,0.05573618818967844
807,0,$x_0$,7,5.0,31.625337635783723,0.0534638192598089
808,1,$x_0$,0,5.0,34.382560288219025,0.053711820363101424
809,1,$x_0$,1,5.0,32.22073081663089,0.04352819197114977
810,1,$x_0$,2,5.0,33.05476669004398,0.05275796391713664
811,1,$x_0$,3,5.0,32.96383622816043,0.05403175466975197
812,1,$x_0$,4,5.0,33.82381919553714,0.05000890585623521
813,1,$x_0$,5,5.0,33.95703319242435,0.06519412522612447
814,1,$x_0$,6,5.0,32.73047212293582,0.048361113196648854
815,1,$x_0$,7,5.0,33.153755699901154,0.05751914648781894
816,2,$x_0$,0,5.0,31.399860417155793,0.048609212382255705
817,2,$x_0$,1,5.0,31.529426609782746,0.035486119312286624
818,2,$x_0$,2,5.0,31.45117286375003,0.04377441447776809
819,2,$x_0$,3,5.0,32.00744155576663,0.042156006359455024
820,2,$x_0$,4,5.0,31.626324688701203,0.046765294895709825
821,2,$x_0$,5,5.0,31.76275733640628,0.04441961358897822
822,2,$x_0$,6,5.0,31.041021382121613,0.030542104679319365
823,2,$x_0$,7,5.0,31.51199344327884,0.047325101845469085
824,3,$x_0$,0,5.0,32.75187257459598,0.07015374299761751
825,3,$x_0$,1,5.0,31.12246993711429,0.05967791300561386
826,3,$x_0$,2,5.0,31.460833584575226,0.0587499541102022
827,3,$x_0$,3,5.0,30.321421658305695,0.0657399155163081
828,3,$x_0$,4,5.0,32.54292730024295,0.050874537852966174
829,3,$x_0$,5,5.0,31.160211598186066,0.06611335182337776
830,3,$x_0$,6,5.0,31.749763523845246,0.05960169942814569
831,3,$x_0$,7,5.0,32.31172565153079,0.07934923774447183
832,0,$x_1$,0,5.0,28.837771450786164,0.019209096472152205
833,0,$x_1$,1,5.0,29.350605046062043,0.033942539557327865
834,0,$x_1$,2,5.0,30.161562001018098,0.037240042642939404
835,0,$x_1$,3,5.0,30.778365170268586,0.02673109072154371
836,0,$x_1$,4,5.0,30.59163097074466,0.03380187115990026
837,0,$x_1$,5,5.0,30.645031964091828,0.02648053347129992
838,0,$x_1$,6,5.0,29.86679080656009,0.02762547639094724
839,0,$x_1$,7,5.0,31.25933173826175,0.03944584125045449
840,1,$x_1$,0,5.0,32.5075412147327,0.035816077477866116
841,1,$x_1$,1,5.0,31.407370602397492,0.024922420169173034
842,1,$x_1$,2,5.0,31.558480297832062,0.034897191116205616
843,1,$x_1$,3,5.0,31.736826931743195,0.027401613372113626
844,1,$x_1$,4,5.0,32.95615438154178,0.03568350053294533
845,1,$x_1$,5,5.0,32.668647801188996,0.03452643775197375
846,1,$x_1$,6,5.0,31.53108123472171,0.021959791652296178
847,1,$x_1$,7,5.0,31.813421284465363,0.033310886526096
848,2,$x_1$,0,5.0,32.963964974193146,0.03491845494897694
849,2,$x_1$,1,5.0,31.239838635234406,0.03060986819824658
850,2,$x_1$,2,5.0,31.436724697856476,0.02801075893387997
851,2,$x_1$,3,5.0,31.65981773069339,0.020570590764615187
852,2,$x_1$,4,5.0,32.47553352048831,0.036100564883454034
853,2,$x_1$,5,5.0,31.92999366453128,0.02815538695548393
854,2,$x_1$,6,5.0,31.156234776286652,0.025120980385485586
855,2,$x_1$,7,5.0,31.405057942180207,0.02882499762412404
856,3,$x_1$,0,5.0,31.407747303752473,0.03477792735171934
857,3,$x_1$,1,5.0,32.0054340713306,0.03061296343136544
858,3,$x_1$,2,5.0,31.759362255839875,0.03567936383043708
859,3,$x_1$,3,5.0,31.434745823649934,0.02929194565039196
860,3,$x_1$,4,5.0,31.62580016782718,0.03009637280732518
861,3,$x_1$,5,5.0,31.485881840495637,0.0354618896043459
862,3,$x_1$,6,5.0,30.88816646268802,0.02909647451648091
863,3,$x_1$,7,5.0,32.38032821348148,0.03444887073342262
864,0,$x_2$,0,5.0,29.260249172954133,0.028534220928214272
865,0,$x_2$,1,5.0,29.818401371745637,0.05057590975921675
866,0,$x_2$,2,5.0,29.339032208232453,0.048638396956319406
867,0,$x_2$,3,5.0,29.50936320951419,0.04666476965380408
868,0,$x_2$,4,5.0,29.557466542033723,0.04200466003961165
869,0,$x_2$,5,5.0,30.112228428630402,0.03840015702067943
870,0,$x_2$,6,5.0,30.029978787211945,0.027690976513056215
871,0,$x_2$,7,5.0,30.356264149455598,0.06026919108650353
872,1,$x_2$,0,5.0,32.30901483228641,0.042981249780499546
873,1,$x_2$,1,5.0,30.760726963786652,0.03029585575318525
874,1,$x_2$,2,5.0,30.70069793394046,0.053341029061287154
875,1,$x_2$,3,5.0,30.688271557597687,0.02703629910287839
876,1,$x_2$,4,5.0,31.921896969584992,0.0435585628765705
877,1,$x_2$,5,5.0,32.79484037092166,0.05354474500050419
878,1,$x_2$,6,5.0,30.724787747172883,0.023171595255355087
879,1,$x_2$,7,5.0,31.497311627177766,0.028340132177990845
880,2,$x_2$,0,5.0,31.348738705424836,0.06013659178212553
881,2,$x_2$,1,5.0,31.57321933439212,0.06519554608681911
882,2,$x_2$,2,5.0,30.223908459453156,0.07949558531531699
883,2,$x_2$,3,5.0,31.17587569883304,0.04606496915703422
884,2,$x_2$,4,5.0,32.747547661571076,0.06877604258078236
885,2,$x_2$,5,5.0,32.524130379466584,0.078615218264382
886,2,$x_2$,6,5.0,30.850248371867707,0.05625926717041702
887,2,$x_2$,7,5.0,34.9114227645679,0.09293773540341127
888,3,$x_2$,0,5.0,29.564280545024445,0.049557801818985496
889,3,$x_2$,1,5.0,30.276088749675324,0.03538283508629986
890,3,$x_2$,2,5.0,30.23856643369632,0.05651322149760981
891,3,$x_2$,3,5.0,29.674406086711457,0.03526920844894535
892,3,$x_2$,4,5.0,31.826882397441437,0.062028213834928854
893,3,$x_2$,5,5.0,29.585804974345734,0.026327102643357792
894,3,$x_2$,6,5.0,29.42667964628177,0.033465147773535375
895,3,$x_2$,7,5.0,30.715551411418488,0.05204788335569554
896,0,$x_3$,0,5.0,30.837316548137238,0.03849051844781191
897,0,$x_3$,1,5.0,30.58829787900882,0.03824239845332145
898,0,$x_3$,2,5.0,31.430306469707062,0.03988743859923442
899,0,$x_3$,3,5.0,31.392912899760773,0.036322988145130165
900,0,$x_3$,4,5.0,31.220817600993684,0.0387086543302549
901,0,$x_3$,5,5.0,31.09317783048587,0.04076351750496823
902,0,$x_3$,6,5.0,31.508021389751008,0.027439401641850523
903,0,$x_3$,7,5.0,32.06822875669437,0.049052561965358926
904,1,$x_3$,0,5.0,32.3267698638721,0.05431726924594277
905,1,$x_3$,1,5.0,30.985183750896027,0.04178341862679245
906,1,$x_3$,2,5.0,31.2716579788013,0.03968867069100453
907,1,$x_3$,3,5.0,30.847983395366242,0.038409201178059
908,1,$x_3$,4,5.0,31.816220318584016,0.04835248619749124
909,1,$x_3$,5,5.0,32.231044804362824,0.03243784090312335
910,1,$x_3$,6,5.0,30.367603337077668,0.020138515471875656
911,1,$x_3$,7,5.0,31.547212635783723,0.03474941267178089
912,2,$x_3$,0,5.0,32.96426299741702,0.06524384860251102
913,2,$x_3$,1,5.0,31.229524647502473,0.029796532989432755
914,2,$x_3$,2,5.0,31.74437049558597,0.059179864266457355
915,2,$x_3$,3,5.0,31.901483570842316,0.030857788205621284
916,2,$x_3$,4,5.0,32.047190701274445,0.06065708765461706
917,2,$x_3$,5,5.0,30.012488400249055,0.053001435579420934
918,2,$x_3$,6,5.0,32.20073703458743,0.04284857488238642
919,2,$x_3$,7,5.0,30.248608624248078,0.06314447525912247
920,3,$x_3$,0,5.0,31.51488307645755,0.06591066909566383
921,3,$x_3$,1,5.0,30.51496509244876,0.050892048285090564
922,3,$x_3$,2,5.0,30.39129737546878,0.05554196442950977
923,3,$x_3$,3,5.0,30.864744221477082,0.026296008023522218
924,3,$x_3$,4,5.0,29.708094631938508,0.05531597932900064
925,3,$x_3$,5,5.0,29.302883183269074,0.03663777681482028
926,3,$x_3$,6,5.0,30.78370574644046,0.035107762294554215
927,3,$x_3$,7,5.0,31.161308323649934,0.049887582384662295
928,0,$x_4$,0,5.0,31.411204373149445,0.0360101881003582
929,0,$x_4$,1,5.0,31.223235165385773,0.04280518152312938
930,0,$x_4$,2,5.0,32.391312157420685,0.04856422005441526
931,0,$x_4$,3,5.0,32.087731396464875,0.030331070812087347
932,0,$x_4$,4,5.0,32.14292529752689,0.04744405845609628
933,0,$x_4$,5,5.0,32.49524120023685,0.04203414605787223
934,0,$x_4$,6,5.0,31.906862293986848,0.028876268368919444
935,0,$x_4$,7,5.0,31.89827922513919,0.03323277205712838
936,1,$x_4$,0,5.0,31.316547428874543,0.0665719535458191
937,1,$x_4$,1,5.0,30.606007611064484,0.042178225781365854
938,1,$x_4$,2,5.0,30.97910884550052,0.041760293750333494
939,1,$x_4$,3,5.0,31.13650802305179,0.027698384141575324
940,1,$x_4$,4,5.0,32.130012547282746,0.05745052200133869
941,1,$x_4$,5,5.0,31.029686962871125,0.03876953569200118
942,1,$x_4$,6,5.0,31.077690159587434,0.01923688092215369
943,1,$x_4$,7,5.0,31.190471684245637,0.0502547739802267
944,2,$x_4$,0,5.0,31.068296467570832,0.061985976187066714
945,2,$x_4$,1,5.0,29.557900463847687,0.05975699729080911
946,2,$x_4$,2,5.0,33.395502602366975,0.07499658748524735
947,2,$x_4$,3,5.0,32.69898179700809,0.049686787066187614
948,2,$x_4$,4,5.0,31.388034855632355,0.06066680198415905
949,2,$x_4$,5,5.0,31.625547444133332,0.059520376266924496
950,2,$x_4$,6,5.0,30.69769385984378,0.05519361058481475
951,2,$x_4$,7,5.0,31.568369900493195,0.06714895855241447
952,3,$x_4$,0,5.0,31.856975590495637,0.05725955348368942
953,3,$x_4$,1,5.0,31.172466313151887,0.04156510966866627
954,3,$x_4$,2,5.0,31.55117515256839,0.05888836699720404
955,3,$x_4$,3,5.0,31.870985066203644,0.03910357811097977
956,3,$x_4$,4,5.0,30.79626086881595,0.06374113435326716
957,3,$x_4$,5,5.0,30.920386349467805,0.037798628373996154
958,3,$x_4$,6,5.0,31.487002407817414,0.04100886900294412
959,3,$x_4$,7,5.0,31.541037594584992,0.07458390468877465


==> figs/results.csv <==
,site,Activations,batch_idx,dropout,psnr,ssim
0,0,$x_0$,0,0.0,78.49996570280032,0.9991502475500255
1,0,$x_0$,1,0.0,79.51820794275241,0.9994947565822146
2,0,$x_0$,2,0.0,78.06403044393497,0.9995331321326205
3,0,$x_0$,3,0.0,78.70256785085635,0.9997435302585006
4,0,$x_0$,4,0.0,78.42697266271549,0.9991695077010729
5,0,$x_0$,5,0.0,78.56308940580325,0.9996859214708333
6,0,$x_0$,6,0.0,79.64905861547427,0.99974625393417
7,0,$x_0$,7,0.0,78.00327542951541,0.9995825995244539
8,1,$x_0$,0,0.0,77.25829366376834,0.9995431734151977
9,1,$x_0$,1,0.0,79.99349478414493,0.9996492051797814
10,1,$x_0$,2,0.0,77.07858565977054,0.999662879603512
11,1,$x_0$,3,0.0,78.75815991094547,0.9998215899212727
12,1,$x_0$,4,0.0,77.44108143976169,0.9993992966858519
13,1,$x_0$,5,0.0,78.01082376172977,0.9996321240075253
14,1,$x_0$,6,0.0,79.60008743932681,0.9997652682826507
15,1,$x_0$,7,0.0,77.26539972951846,0.9997148515665802
16,2,$x_0$,0,0.0,78.32164350679355,0.9992635775463906
17,2,$x_0$,1,0.0,79.58729151418643,0.9993964261006375
18,2,$x_0$,2,0.0,78.07033303907352,0.9991740089800903
19,2,$x_0$,3,0.0,78.92275456121402,0.9997286141009057
20,2,$x_0$,4,0.0,78.48358336618381,0.9990688397643764
21,2,$x_0$,5,0.0,78.54596499135928,0.9994944156594538
22,2,$x_0$,6,0.0,79.85405567815738,0.9994260738869216
23,2,$x_0$,7,0.0,78.22347286870914,0.9993956860792178
24,3,$x_0$,0,0.0,78.54646805456119,0.9994709941723982
25,3,$x_0$,1,0.0,79.70580402543979,0.9996890308581667
26,3,$x_0$,2,0.0,78.79100922277408,0.9995407638597394
27,3,$x_0$,3,0.0,79.07562378576236,0.999544581349242
28,3,$x_0$,4,0.0,78.58687225511508,0.9993012325536821
29,3,$x_0$,5,0.0,78.86935893228488,0.999673007462634
30,3,$x_0$,6,0.0,79.88884035280185,0.9997451252249605
31,3,$x_0$,7,0.0,78.00283197095828,0.9994360120689709
32,0,$x_1$,0,0.0,37.50048640897708,0.26133346930763796
33,0,$x_1$,1,0.0,35.47780517270999,0.18580332154286905
34,0,$x_1$,2,0.0,34.30843833616214,0.24121640016372115
35,0,$x_1$,3,0.0,34.79897025754886,0.18198553379533133
36,0,$x_1$,4,0.0,40.92873815229373,0.276148025046126
37,0,$x_1$,5,0.0,34.973707234172394,0.22133902038128572
38,0,$x_1$,6,0.0,34.22966245344119,0.18552754021516285
39,0,$x_1$,7,0.0,37.16273072889285,0.24783386548444378
40,1,$x_1$,0,0.0,34.289081131724885,0.32408531735723106
41,1,$x_1$,1,0.0,35.74743035963016,0.25258095898421606
42,1,$x_1$,2,0.0,35.7642174117847,0.35454398147569144
43,1,$x_1$,3,0.0,38.49935296705203,0.2816416541836315
44,1,$x_1$,4,0.0,36.0199284904285,0.3342493908542779
45,1,$x_1$,5,0.0,35.07944825818973,0.28070518773146264
46,1,$x_1$,6,0.0,34.847955738811066,0.22340435007040735
47,1,$x_1$,7,0.0,36.91375259092288,0.37231186522160686
48,2,$x_1$,0,0.0,37.01290372541385,0.3464951079163272
49,2,$x_1$,1,0.0,37.53205541303592,0.2907214190516123
50,2,$x_1$,2,0.0,38.656477963237336,0.38934117943799845
51,2,$x_1$,3,0.0,36.039593254832795,0.28171758407100617
52,2,$x_1$,4,0.0,35.034320389537385,0.3523860376055645
53,2,$x_1$,5,0.0,32.94549707105594,0.3085227862973176
54,2,$x_1$,6,0.0,38.19184783628421,0.2937848199568747
55,2,$x_1$,7,0.0,39.98099569013553,0.40615759658637335
56,3,$x_1$,0,0.0,33.904140030650666,0.3261465670244285
57,3,$x_1$,1,0.0,34.07872680356937,0.22907653740714232
58,3,$x_1$,2,0.0,38.992283379344514,0.3322839803333296
59,3,$x_1$,3,0.0,37.26542476346927,0.2862004031359852
60,3,$x_1$,4,0.0,38.22785142591434,0.34371921022894586
61,3,$x_1$,5,0.0,36.265420948772004,0.29825096157217984
62,3,$x_1$,6,0.0,34.953076874522736,0.24754471825382626
63,3,$x_1$,7,0.0,37.67277244260745,0.36972325214047824
64,0,$x_2$,0,0.0,34.896290337352326,0.16651464281466966
65,0,$x_2$,1,0.0,34.79367021253543,0.15049719319056615
66,0,$x_2$,2,0.0,36.61089662244754,0.19579124015662033
67,0,$x_2$,3,0.0,34.68897584608035,0.11133897495978821
68,0,$x_2$,4,0.0,34.32740691831546,0.18098241597852024
69,0,$x_2$,5,0.0,33.35385087659793,0.15877952496175288
70,0,$x_2$,6,0.0,34.36686996152835,0.11731924963866629
71,0,$x_2$,7,0.0,33.27607158353763,0.18207517888580846
72,1,$x_2$,0,0.0,33.57272628477054,0.20169040740949765
73,1,$x_2$,1,0.0,30.04090789487796,0.0963462895063693
74,1,$x_2$,2,0.0,30.690193211345246,0.19166468877136922
75,1,$x_2$,3,0.0,31.132669483928254,0.09188763942763582
76,1,$x_2$,4,0.0,36.473836933879426,0.20724411580751442
77,1,$x_2$,5,0.0,30.598301922587922,0.12214841935083466
78,1,$x_2$,6,0.0,29.6774196975513,0.08770827050980161
79,1,$x_2$,7,0.0,35.488026177196076,0.19230649026366345
80,2,$x_2$,0,0.0,34.51975825956302,0.2658941668569453
81,2,$x_2$,1,0.0,34.82868674924808,0.20730727386733494
82,2,$x_2$,2,0.0,36.231851612834504,0.28245765235899045
83,2,$x_2$,3,0.0,37.28143457105594,0.2085902301185704
84,2,$x_2$,4,0.0,35.032351052074006,0.2657225328764548
85,2,$x_2$,5,0.0,34.58114627531009,0.2596827795334425
86,2,$x_2$,6,0.0,37.66593221357303,0.21097126721459078
87,2,$x_2$,7,0.0,35.764162575511506,0.29084344562436104
88,3,$x_2$,0,0.0,33.508157765178254,0.2225039138155583
89,3,$x_2$,1,0.0,33.33823684385257,0.155812970665984
90,3,$x_2$,2,0.0,36.61742213895755,0.21579806230921803
91,3,$x_2$,3,0.0,31.502456700114777,0.15571298238913772
92,3,$x_2$,4,0.0,35.062773262767365,0.20735718794061717
93,3,$x_2$,5,0.0,37.12317470243411,0.20559995677894563
94,3,$x_2$,6,0.0,34.941055809764435,0.15106451698606846
95,3,$x_2$,7,0.0,33.609364067821076,0.24398298695742224
96,0,$x_3$,0,0.0,33.74489072492557,0.10498985235839248
97,0,$x_3$,1,0.0,31.958003079204133,0.11318236114913482
98,0,$x_3$,2,0.0,32.085995709209016,0.13615963099298634
99,0,$x_3$,3,0.0,32.280411755351594,0.06020055449749676
100,0,$x_3$,4,0.0,31.323781048564484,0.13123537506333924
101,0,$x_3$,5,0.0,33.45363143613773,0.09615153819148932
102,0,$x_3$,6,0.0,33.26475146940189,0.06817598798958245
103,0,$x_3$,7,0.0,32.2818160407825,0.11637985863991611
104,1,$x_3$,0,0.0,31.027097737102082,0.1363917753216642
105,1,$x_3$,1,0.0,29.207148587016633,0.09193374335087745
106,1,$x_3$,2,0.0,31.328220402507355,0.132008951419124
107,1,$x_3$,3,0.0,29.1315269820972,0.0646441116677128
108,1,$x_3$,4,0.0,31.002273594646027,0.14518794715816483
109,1,$x_3$,5,0.0,29.829950367717316,0.09921801313225787
110,1,$x_3$,6,0.0,29.764571224956086,0.05609398988715362
111,1,$x_3$,7,0.0,31.809740101604035,0.11363981413192221
112,2,$x_3$,0,0.0,35.354237591533234,0.15765083133597113
113,2,$x_3$,1,0.0,32.949264084605744,0.1380473189897842
114,2,$x_3$,2,0.0,35.548422371654084,0.17336950841502186
115,2,$x_3$,3,0.0,36.16409543683963,0.10505452771318646
116,2,$x_3$,4,0.0,35.7563352935596,0.16691596916904786
117,2,$x_3$,5,0.0,37.58705857923465,0.16199871511602026
118,2,$x_3$,6,0.0,37.687921559123566,0.10647349691799889
119,2,$x_3$,7,0.0,36.96422580411868,0.20090104279842422
120,3,$x_3$,0,0.0,33.96131280591922,0.1403190396431184
121,3,$x_3$,1,0.0,32.76899341276126,0.09138901224221914
122,3,$x_3$,2,0.0,33.848853146342805,0.13867390841272337
123,3,$x_3$,3,0.0,31.140155827312043,0.09713032696669355
124,3,$x_3$,4,0.0,33.210613762645295,0.1263618874641108
125,3,$x_3$,5,0.0,33.24902299573856,0.09949069829233469
126,3,$x_3$,6,0.0,32.59870532682376,0.09891004423924644
127,3,$x_3$,7,0.0,32.7971124999805,0.15781311412562538
128,0,$x_4$,0,0.0,34.37196258237796,0.05801494822027261
129,0,$x_4$,1,0.0,33.59357837369876,0.04761860648186583
130,0,$x_4$,2,0.0,34.18747667005496,0.051353447248718265
131,0,$x_4$,3,0.0,34.08354285886722,0.027906489835792494
132,0,$x_4$,4,0.0,33.92755988767581,0.06721974443027005
133,0,$x_4$,5,0.0,33.479707276134064,0.04416891533061603
134,0,$x_4$,6,0.0,33.29386714628177,0.04076253170869616
135,0,$x_4$,7,0.0,33.35996631315189,0.062106772718326354
136,1,$x_4$,0,0.0,30.702672039775422,0.11583384121525264
137,1,$x_4$,1,0.0,29.942607914714387,0.07437458735118234
138,1,$x_4$,2,0.0,30.849518811015656,0.10065834367867965
139,1,$x_4$,3,0.0,28.82663730314212,0.05435809267565128
140,1,$x_4$,4,0.0,31.452097927836945,0.10505560244241985
141,1,$x_4$,5,0.0,31.418032681254914,0.07509118804142613
142,1,$x_4$,6,0.0,29.76965430906253,0.052544386796846886
143,1,$x_4$,7,0.0,31.177043949870637,0.09913360745629606
144,2,$x_4$,0,0.0,35.32802108457523,0.09872739996519307
145,2,$x_4$,1,0.0,35.112516915111115,0.08050714866522486
146,2,$x_4$,2,0.0,36.33748296430545,0.13837199658653399
147,2,$x_4$,3,0.0,36.327633892802766,0.06504569763002309
148,2,$x_4$,4,0.0,35.92067722013431,0.12896057743450187
149,2,$x_4$,5,0.0,35.71905378034549,0.08866091554780335
150,2,$x_4$,6,0.0,35.86483958890872,0.07347700820739993
151,2,$x_4$,7,0.0,35.20504954984622,0.11087220216764658
152,3,$x_4$,0,0.0,33.23006633451419,0.10432991101939897
153,3,$x_4$,1,0.0,32.94098857572513,0.09453467659056514
154,3,$x_4$,2,0.0,33.25386527708011,0.09665730323346955
155,3,$x_4$,3,0.0,31.264901196269562,0.07058441363062598
156,3,$x_4$,4,0.0,34.35546163251834,0.13068414451017787
157,3,$x_4$,5,0.0,31.967392002849152,0.07938458077629888
158,3,$x_4$,6,0.0,34.450871979503205,0.07421609378393622
159,3,$x_4$,7,0.0,33.27861550977664,0.12565263109041785
160,0,$x_0$,0,0.1,49.17402509382205,0.43356146099271026
161,0,$x_0$,1,0.1,42.37012628248172,0.2897337710080362
162,0,$x_0$,2,0.1,41.80897000959354,0.3311289084732248
163,0,$x_0$,3,0.1,42.08213571241336,0.28789623767834166
164,0,$x_0$,4,0.1,43.12062982252078,0.39193831012610975
165,0,$x_0$,5,0.1,38.64082339933353,0.33138103721704937
166,0,$x_0$,6,0.1,41.98276046445804,0.3062804495438633
167,0,$x_0$,7,0.1,39.30491689374881,0.36300097533497505
168,1,$x_0$,0,0.1,41.00587133100467,0.35275384185001285
169,1,$x_0$,1,0.1,40.07463697126346,0.24825880470435205
170,1,$x_0$,2,0.1,40.602326428203156,0.35126460830636913
171,1,$x_0$,3,0.1,42.459995781688264,0.33807756084824875
172,1,$x_0$,4,0.1,39.6253013961597,0.3393887093082996
173,1,$x_0$,5,0.1,39.58633187940555,0.3450857828332761
174,1,$x_0$,6,0.1,38.39934590986209,0.26542229146157803
175,1,$x_0$,7,0.1,40.48045161893802,0.39779056303947247
176,2,$x_0$,0,0.1,40.638146435527375,0.3273952729045363
177,2,$x_0$,1,0.1,39.1873598449512,0.22165974535801444
178,2,$x_0$,2,0.1,39.79032996824222,0.2823534198336673
179,2,$x_0$,3,0.1,38.9345693939014,0.28779174702108734
180,2,$x_0$,4,0.1,41.70054200818973,0.29951723994620727
181,2,$x_0$,5,0.1,38.71557716062503,0.27727277560284086
182,2,$x_0$,6,0.1,42.21649650266605,0.26223631800941777
183,2,$x_0$,7,0.1,44.133276974467805,0.3776273367937817
184,3,$x_0$,0,0.1,43.06237939527469,0.4119971860316783
185,3,$x_0$,1,0.1,36.32575992277103,0.30112136357181457
186,3,$x_0$,2,0.1,43.408086334971955,0.4144414241214407
187,3,$x_0$,3,0.1,43.95104650190311,0.35787280983027253
188,3,$x_0$,4,0.1,45.31425002744632,0.41951241961843766
189,3,$x_0$,5,0.1,40.04590037992435,0.3768534291840851
190,3,$x_0$,6,0.1,40.619363819865754,0.316759543386518
191,3,$x_0$,7,0.1,42.47478250196414,0.44023929369670506
192,0,$x_1$,0,0.1,30.456161534099152,0.08850106162550718
193,0,$x_1$,1,0.1,30.83309177091556,0.07838110090434623
194,0,$x_1$,2,0.1,33.38223460843997,0.12786233847851927
195,0,$x_1$,3,0.1,31.39473441770511,0.09371696257631144
196,0,$x_1$,4,0.1,31.443648373393586,0.08907217208876518
197,0,$x_1$,5,0.1,32.25313190153079,0.10672130818512086
198,0,$x_1$,6,0.1,30.909657513408234,0.07828375762027738
199,0,$x_1$,7,0.1,32.874755894450715,0.12932950931945866
200,1,$x_1$,0,0.1,35.966584717540314,0.12874298022867514
201,1,$x_1$,1,0.1,33.6022997253223,0.07785004304574022
202,1,$x_1$,2,0.1,35.250713860301545,0.131651730801499
203,1,$x_1$,3,0.1,34.94196418455081,0.11887702073843763
204,1,$x_1$,4,0.1,35.41694644620853,0.12317767222485533
205,1,$x_1$,5,0.1,32.76773933103519,0.13771417067381714
206,1,$x_1$,6,0.1,33.3309841506763,0.0847442909780753
207,1,$x_1$,7,0.1,34.54875949552493,0.1496693633144751
208,2,$x_1$,0,0.1,32.68266681364017,0.08642814366330807
209,2,$x_1$,1,0.1,34.23216108015018,0.06991868679914537
210,2,$x_1$,2,0.1,33.04449561765628,0.08433894852308227
211,2,$x_1$,3,0.1,33.640515839366486,0.0930480389353401
212,2,$x_1$,4,0.1,33.5488272064014,0.10098375329113622
213,2,$x_1$,5,0.1,32.54712108304935,0.09853023483632402
214,2,$x_1$,6,0.1,35.63555720975833,0.08836650646099514
215,2,$x_1$,7,0.1,33.81825212171512,0.1160970089911682
216,3,$x_1$,0,0.1,33.33612207105594,0.13871786486472273
217,3,$x_1$,1,0.1,33.245008026866486,0.1070099598689594
218,3,$x_1$,2,0.1,33.75187400510745,0.14481841597849088
219,3,$x_1$,3,0.1,33.88431552579837,0.1253996210353157
220,3,$x_1$,4,0.1,33.06986573865848,0.12668562163002928
221,3,$x_1$,5,0.1,33.55900291135745,0.1269629682231482
222,3,$x_1$,6,0.1,33.546988999156525,0.107472967973958
223,3,$x_1$,7,0.1,33.42261317899661,0.16060502238481197
224,0,$x_2$,0,0.1,31.41213420560794,0.0866333993663394
225,0,$x_2$,1,0.1,30.20121577909427,0.08442396077558607
226,0,$x_2$,2,0.1,31.91977981260257,0.1069876464135676
227,0,$x_2$,3,0.1,31.867609059123566,0.06755119636184956
228,0,$x_2$,4,0.1,30.970406567363312,0.09598427383428416
229,0,$x_2$,5,0.1,33.2042432182117,0.09524916233492302
230,0,$x_2$,6,0.1,30.818934475688508,0.06751717274173513
231,0,$x_2$,7,0.1,31.972794567851594,0.11212786490675743
232,1,$x_2$,0,0.1,35.157022511272004,0.0990854616236402
233,1,$x_2$,1,0.1,32.680573498515656,0.05590310805950947
234,1,$x_2$,2,0.1,34.93017438581424,0.09656068964289699
235,1,$x_2$,3,0.1,34.287767445354035,0.05816113693447442
236,1,$x_2$,4,0.1,35.56246761014896,0.11287688063880408
237,1,$x_2$,5,0.1,32.969923054484894,0.08382549609658733
238,1,$x_2$,6,0.1,33.51504806211429,0.044745220424955906
239,1,$x_2$,7,0.1,35.17546418836551,0.1045040554212932
240,2,$x_2$,0,0.1,31.75693038633304,0.07575813196879047
241,2,$x_2$,1,0.1,31.91158298185306,0.06975552056141374
242,2,$x_2$,2,0.1,33.219840561656525,0.10093212951235571
243,2,$x_2$,3,0.1,33.13726905515628,0.08943669586274659
244,2,$x_2$,4,0.1,33.09078458478885,0.09466561246892354
245,2,$x_2$,5,0.1,33.5647225730701,0.1050691914028357
246,2,$x_2$,6,0.1,32.39569190671878,0.06559823044605032
247,2,$x_2$,7,0.1,32.65124324491458,0.10253206507803346
248,3,$x_2$,0,0.1,30.567154919414094,0.09502178170392535
249,3,$x_2$,1,0.1,31.099119221477082,0.0739290932584975
250,3,$x_2$,2,0.1,31.97267059019046,0.09648328376735617
251,3,$x_2$,3,0.1,31.881413494853547,0.07779413635392188
252,3,$x_2$,4,0.1,31.37020591428714,0.09462846888606828
253,3,$x_2$,5,0.1,32.17178825071292,0.0818704120976898
254,3,$x_2$,6,0.1,31.527929341105988,0.07262448533213371
255,3,$x_2$,7,0.1,31.446862255839875,0.12096596265389566
256,0,$x_3$,0,0.1,34.231593643931916,0.06593897967043424
257,0,$x_3$,1,0.1,32.954783474711945,0.05537639549473359
258,0,$x_3$,2,0.1,31.9570827834888,0.07318704224324718
259,0,$x_3$,3,0.1,32.61455300977664,0.03949071760552486
260,0,$x_3$,4,0.1,32.86563876798587,0.07818342862422012
261,0,$x_3$,5,0.1,34.115932022838166,0.05074650620242114
262,0,$x_3$,6,0.1,32.75511506727176,0.03611678310016316
263,0,$x_3$,7,0.1,32.88474324872928,0.07549056375365956
264,1,$x_3$,0,0.1,34.78708747556644,0.09833785128932533
265,1,$x_3$,1,0.1,32.47682574918704,0.05599800375297729
266,1,$x_3$,2,0.1,34.645667111186555,0.08057160157666332
267,1,$x_3$,3,0.1,32.742989098338654,0.04413653827138692
268,1,$x_3$,4,0.1,34.905114208964875,0.09492929858386535
269,1,$x_3$,5,0.1,32.825014626292756,0.08160761549511057
270,1,$x_3$,6,0.1,32.74671081235843,0.04717084385941945
271,1,$x_3$,7,0.1,33.85517362287479,0.08776031563304937
272,2,$x_3$,0,0.1,33.84964231183963,0.07570961878298402
273,2,$x_3$,1,0.1,32.86979440381961,0.047896632973263104
274,2,$x_3$,2,0.1,33.54251388242679,0.08702201299828909
275,2,$x_3$,3,0.1,32.25215915372806,0.06208687185275316
276,2,$x_3$,4,0.1,34.26854852369266,0.10311064426540222
277,2,$x_3$,5,0.1,33.120822941569855,0.092305916279679
278,2,$x_3$,6,0.1,30.657625233439973,0.06512995592637061
279,2,$x_3$,7,0.1,34.14011481931644,0.09968910381150053
280,3,$x_3$,0,0.1,33.141853844432404,0.07484925286420736
281,3,$x_3$,1,0.1,32.438259159831574,0.056324096560667856
282,3,$x_3$,2,0.1,33.98038867643314,0.07654908024430351
283,3,$x_3$,3,0.1,32.97524455717044,0.06536568975504486
284,3,$x_3$,4,0.1,32.47647288968997,0.07039834596204798
285,3,$x_3$,5,0.1,31.584029232768586,0.06771205795175829
286,3,$x_3$,6,0.1,32.743954693584016,0.04456275970230631
287,3,$x_3$,7,0.1,32.79696706464725,0.1079428228554266
288,0,$x_4$,0,0.1,33.79912141492801,0.060902324378065024
289,0,$x_4$,1,0.1,32.38043073347049,0.03996956213711733
290,0,$x_4$,2,0.1,32.51395229032474,0.07078458447445382
291,0,$x_4$,3,0.1,32.62113574674564,0.040232238605269165
292,0,$x_4$,4,0.1,32.21845153501468,0.0750931195731723
293,0,$x_4$,5,0.1,31.674389874248078,0.0490876918777803
294,0,$x_4$,6,0.1,33.1654191367908,0.030260375466109435
295,0,$x_4$,7,0.1,32.361545597819855,0.0657332493502951
296,1,$x_4$,0,0.1,32.905764614848664,0.083851753388887
297,1,$x_4$,1,0.1,32.056794201640656,0.05609055878518699
298,1,$x_4$,2,0.1,33.11251882245975,0.07766612576334224
299,1,$x_4$,3,0.1,32.306308781413605,0.04287460023943082
300,1,$x_4$,4,0.1,33.94077304532962,0.09606449907527231
301,1,$x_4$,5,0.1,32.773788010386994,0.07335505757086667
302,1,$x_4$,6,0.1,31.467771565227082,0.03919403037448795
303,1,$x_4$,7,0.1,33.15949681928592,0.06996256632680223
304,2,$x_4$,0,0.1,33.13172582319217,0.06520218585557118
305,2,$x_4$,1,0.1,33.852448498515656,0.06891130887076971
306,2,$x_4$,2,0.1,33.3616614692493,0.07246834347018136
307,2,$x_4$,3,0.1,33.37884906461673,0.05804820933792113
308,2,$x_4$,4,0.1,32.741861378459504,0.09267610154201818
309,2,$x_4$,5,0.1,33.00710204770999,0.05456684203366449
310,2,$x_4$,6,0.1,32.567000424174836,0.05208099220518956
311,2,$x_4$,7,0.1,33.21121219327884,0.07190460632230858
312,3,$x_4$,0,0.1,32.63492349317508,0.07438551771641816
313,3,$x_4$,1,0.1,31.645855938701203,0.06454173507465229
314,3,$x_4$,2,0.1,31.582384144572785,0.08330982153662132
315,3,$x_4$,3,0.1,32.18904021909671,0.052194809893676704
316,3,$x_4$,4,0.1,32.92315009763675,0.09248119458539268
317,3,$x_4$,5,0.1,31.728563343791535,0.05296155457096364
318,3,$x_4$,6,0.1,31.874647175578644,0.04246519897488266
319,3,$x_4$,7,0.1,33.268947636394074,0.10273245994984419
320,0,$x_0$,0,0.2,44.83272317579227,0.3613994996348618
321,0,$x_0$,1,0.2,41.85386899640994,0.24418888096442318
322,0,$x_0$,2,0.2,37.390961682109406,0.2763823451776472
323,0,$x_0$,3,0.2,38.162887131480744,0.2338326203767439
324,0,$x_0$,4,0.2,40.03803733518558,0.3367886658809634
325,0,$x_0$,5,0.2,36.94003585508304,0.28128046717375704
326,0,$x_0$,6,0.2,37.30397943189578,0.2443803668096908
327,0,$x_0$,7,0.2,36.325452362803986,0.29697259262792225
328,1,$x_0$,0,0.2,40.01899722745853,0.29328763765861643
329,1,$x_0$,1,0.2,36.850540673045685,0.19114430454456136
330,1,$x_0$,2,0.2,38.622534310130646,0.2850578099933659
331,1,$x_0$,3,0.2,39.192132984904816,0.277141653087232
332,1,$x_0$,4,0.2,39.14504531553226,0.2702932020923549
333,1,$x_0$,5,0.2,40.20504954984622,0.28766494979682605
334,1,$x_0$,6,0.2,37.860367333201935,0.211895036617638
335,1,$x_0$,7,0.2,38.29206708600955,0.31432271384068805
336,2,$x_0$,0,0.2,38.886787926463654,0.25464743091949554
337,2,$x_0$,1,0.2,39.061865841655305,0.17911780760542687
338,2,$x_0$,2,0.2,38.48775628736453,0.22967480153962996
339,2,$x_0$,3,0.2,40.10234836271243,0.2395578025701427
340,2,$x_0$,4,0.2,38.02369121244388,0.22972411449880795
341,2,$x_0$,5,0.2,37.707874810008576,0.2275258384560956
342,2,$x_0$,6,0.2,41.94186690977054,0.2151343389255087
343,2,$x_0$,7,0.2,42.56055358579593,0.3129519062473101
344,3,$x_0$,0,0.2,35.04637006452518,0.31086755031023033
345,3,$x_0$,1,0.2,36.65178779294925,0.254605581842699
346,3,$x_0$,2,0.2,40.324778591899445,0.3461894614316006
347,3,$x_0$,3,0.2,40.9633779876514,0.2986538782600886
348,3,$x_0$,4,0.2,39.96582988431888,0.3499778042223247
349,3,$x_0$,5,0.2,41.908476387767365,0.34233473800865405
350,3,$x_0$,6,0.2,37.60935548475223,0.25667949633140336
351,3,$x_0$,7,0.2,40.16842607191043,0.37518880343692157
352,0,$x_1$,0,0.2,29.89921096494632,0.05309529761780515
353,0,$x_1$,1,0.2,31.2809992187305,0.05122409247988193
354,0,$x_1$,2,0.2,31.765232121257355,0.08020956393921894
355,0,$x_1$,3,0.2,30.98977092435794,0.05581391097195174
356,0,$x_1$,4,0.2,31.08979705503421,0.06211119862930209
357,0,$x_1$,5,0.2,31.278409992961457,0.0684080441311643
358,0,$x_1$,6,0.2,30.935993229655793,0.0563034417239918
359,0,$x_1$,7,0.2,31.964817082194855,0.08353990278552019
360,1,$x_1$,0,0.2,34.11859277418094,0.0726888497817333
361,1,$x_1$,1,0.2,32.47054341962772,0.04589791542396034
362,1,$x_1$,2,0.2,33.570113217143586,0.07324264277737022
363,1,$x_1$,3,0.2,34.45188525846439,0.06676708950174881
364,1,$x_1$,4,0.2,32.976684605388215,0.07378180578523058
365,1,$x_1$,5,0.2,31.972217594890168,0.0672987843618826
366,1,$x_1$,6,0.2,32.118296658305695,0.056054644484467044
367,1,$x_1$,7,0.2,31.667523419169953,0.08038835473900904
368,2,$x_1$,0,0.2,32.585263287334016,0.0662889941685117
369,2,$x_1$,1,0.2,33.07597163846927,0.0593436231833108
370,2,$x_1$,2,0.2,33.236460720805695,0.06132184571546242
371,2,$x_1$,3,0.2,30.496172940043976,0.04588914743749086
372,2,$x_1$,4,0.2,34.61982730558353,0.08595561117272317
373,2,$x_1$,5,0.2,32.56786349943118,0.0703449650021988
374,2,$x_1$,6,0.2,32.09230426481204,0.04946288510544591
375,2,$x_1$,7,0.2,31.556134259013703,0.07410747404254989
376,3,$x_1$,0,0.2,33.32714799573856,0.09744552960609193
377,3,$x_1$,1,0.2,31.783146893291047,0.06837146695409245
378,3,$x_1$,2,0.2,33.263218437938264,0.08459032916361099
379,3,$x_1$,3,0.2,33.2778311126514,0.07772493000756929
380,3,$x_1$,4,0.2,31.187419926433137,0.10036820619698704
381,3,$x_1$,5,0.2,32.96571019819217,0.0970100238021726
382,3,$x_1$,6,0.2,33.27556613614993,0.06930187359073268
383,3,$x_1$,7,0.2,34.24080375364261,0.10683753835156558
384,0,$x_2$,0,0.2,29.785161053447297,0.047158853127491206
385,0,$x_2$,1,0.2,29.057788883952668,0.06260713644146636
386,0,$x_2$,2,0.2,30.654749905376008,0.07653340419680293
387,0,$x_2$,3,0.2,29.8597288482471,0.05060301546669312
388,0,$x_2$,4,0.2,29.680180584697297,0.05953016009463866
389,0,$x_2$,5,0.2,30.376563107280305,0.06786852599389553
390,0,$x_2$,6,0.2,29.884877239970734,0.035608622613003224
391,0,$x_2$,7,0.2,31.024050747661164,0.09173189032786415
392,1,$x_2$,0,0.2,34.022498165874055,0.0656540801902288
393,1,$x_2$,1,0.2,31.824927365092805,0.04021906370971466
394,1,$x_2$,2,0.2,33.35845235517459,0.06790519136542363
395,1,$x_2$,3,0.2,33.12323335340457,0.03957037516830493
396,1,$x_2$,4,0.2,33.34687236478763,0.0700701636344067
397,1,$x_2$,5,0.2,33.58065608671146,0.054943095693943005
398,1,$x_2$,6,0.2,31.76517490079837,0.03634725946886787
399,1,$x_2$,7,0.2,33.40147498777347,0.05862253921233507
400,2,$x_2$,0,0.2,31.973037754802277,0.04871791522276333
401,2,$x_2$,1,0.2,33.15689090421634,0.054987573200599216
402,2,$x_2$,2,0.2,32.54405263593631,0.07181863530916122
403,2,$x_2$,3,0.2,34.496059452800324,0.058574397749890976
404,2,$x_2$,4,0.2,33.40131763151126,0.09417110428290883
405,2,$x_2$,5,0.2,33.538630043773225,0.07476596802966219
406,2,$x_2$,6,0.2,32.76270631483035,0.04411806024196837
407,2,$x_2$,7,0.2,33.76355174711185,0.08341286874128091
408,3,$x_2$,0,0.2,30.320906674174836,0.06838842241757528
409,3,$x_2$,1,0.2,32.13647845914798,0.054086726956688126
410,3,$x_2$,2,0.2,31.677269970683625,0.06592941223306603
411,3,$x_2$,3,0.2,32.37125161817508,0.06490974533313423
412,3,$x_2$,4,0.2,31.213707958964875,0.07744852586703166
413,3,$x_2$,5,0.2,31.60708907773929,0.0685941660993922
414,3,$x_2$,6,0.2,32.0303249709888,0.045312954438627186
415,3,$x_2$,7,0.2,31.70403960874515,0.08778285151111088
416,0,$x_3$,0,0.2,32.115926777629426,0.04106237251009289
417,0,$x_3$,1,0.2,31.923570668010285,0.04657756960081292
418,0,$x_3$,2,0.2,33.019242321757844,0.05959299324967617
419,0,$x_3$,3,0.2,30.453348194865754,0.040288665711805505
420,0,$x_3$,4,0.2,31.02716449430423,0.05420209517187061
421,0,$x_3$,5,0.2,32.11867812803226,0.04678499524305523
422,0,$x_3$,6,0.2,31.183896099834016,0.029915646893734504
423,0,$x_3$,7,0.2,32.75654557874637,0.06535443861274653
424,1,$x_3$,0,0.2,33.59331849744754,0.05618103580270608
425,1,$x_3$,1,0.2,31.859440838603547,0.04681851780604179
426,1,$x_3$,2,0.2,33.9211416595264,0.06856995816367663
427,1,$x_3$,3,0.2,32.638905083446076,0.037503344203272816
428,1,$x_3$,4,0.2,32.90284875562625,0.07073261008441406
429,1,$x_3$,5,0.2,32.519388233928254,0.058577281243793515
430,1,$x_3$,6,0.2,31.816949879436066,0.02891312538799909
431,1,$x_3$,7,0.2,32.749586140422394,0.06689987626917959
432,2,$x_3$,0,0.2,32.688531910686066,0.057758658918557144
433,2,$x_3$,1,0.2,32.971379792003205,0.04049771266587388
434,2,$x_3$,2,0.2,32.70013335874515,0.06144794762484865
435,2,$x_3$,3,0.2,32.53170970609622,0.0375749747707969
436,2,$x_3$,4,0.2,34.13897279432254,0.08163210800644614
437,2,$x_3$,5,0.2,32.756185566691926,0.06560961928117724
438,2,$x_3$,6,0.2,33.874700104503205,0.04310446736210679
439,2,$x_3$,7,0.2,31.517190968303254,0.06389326203455967
440,3,$x_3$,0,0.2,31.668753659038117,0.04129791032094226
441,3,$x_3$,1,0.2,32.02136043241458,0.04573456180419788
442,3,$x_3$,2,0.2,31.85574058225589,0.07536814547965834
443,3,$x_3$,3,0.2,32.28131774595218,0.0598955962393485
444,3,$x_3$,4,0.2,31.726021801738312,0.05965157413515104
445,3,$x_3$,5,0.2,30.246648823527863,0.031310773924988496
446,3,$x_3$,6,0.2,31.760797535686066,0.0325958877380009
447,3,$x_3$,7,0.2,31.370549237041047,0.06382883499331007
448,0,$x_4$,0,0.2,30.466399227885773,0.04115665769211603
449,0,$x_4$,1,0.2,32.75331500699954,0.04130411493543456
450,0,$x_4$,2,0.2,32.361731564311555,0.03382202563932553
451,0,$x_4$,3,0.2,32.35048059156375,0.03540384438118158
452,0,$x_4$,4,0.2,31.70111182859378,0.041214234033233904
453,0,$x_4$,5,0.2,32.492840325145295,0.025490670656362128
454,0,$x_4$,6,0.2,31.438450848369172,0.031939104672273705
455,0,$x_4$,7,0.2,32.19382289579349,0.043052434802496244
456,1,$x_4$,0,0.2,31.813421284465363,0.06525176488876318
457,1,$x_4$,1,0.2,31.27724651029544,0.04758052789062914
458,1,$x_4$,2,0.2,32.86949161222415,0.07172036267713518
459,1,$x_4$,3,0.2,32.60834220579105,0.031163303386184244
460,1,$x_4$,4,0.2,32.98244002988773,0.07025832159412077
461,1,$x_4$,5,0.2,32.14281085660892,0.05542210097901682
462,1,$x_4$,6,0.2,31.588225399760773,0.03167126855707145
463,1,$x_4$,7,0.2,33.05513385465579,0.06606132160127443
464,2,$x_4$,0,0.2,31.872048413066437,0.04804553467243517
465,2,$x_4$,1,0.2,32.028455769328644,0.049832632089769395
466,2,$x_4$,2,0.2,33.35353616407352,0.09045589531634242
467,2,$x_4$,3,0.2,31.532516514567902,0.03230196555034208
468,2,$x_4$,4,0.2,33.64653352430301,0.08275861038761291
469,2,$x_4$,5,0.2,30.837049519328644,0.056028739596639836
470,2,$x_4$,6,0.2,32.27554324796634,0.04706836519378447
471,2,$x_4$,7,0.2,32.4870014541431,0.06269839605521801
472,3,$x_4$,0,0.2,32.582373654155305,0.06605127432627016
473,3,$x_4$,1,0.2,32.065005337504914,0.04153932154015623
474,3,$x_4$,2,0.2,31.7792845123096,0.05537998142276016
475,3,$x_4$,3,0.2,32.49728921583133,0.0406175934058174
476,3,$x_4$,4,0.2,30.970926319865754,0.04385641724236813
477,3,$x_4$,5,0.2,31.172890698222687,0.042557575951362524
478,3,$x_4$,6,0.2,31.309862171916535,0.03879867118702541
479,3,$x_4$,7,0.2,33.08907035520511,0.06867042391751295
480,0,$x_0$,0,0.5,36.726403271464875,0.185908904732809
481,0,$x_0$,1,0.5,32.85878661802249,0.14823432355815727
482,0,$x_0$,2,0.5,34.537422692088654,0.16810740616914563
483,0,$x_0$,3,0.5,32.59086135557132,0.14120730991361946
484,0,$x_0$,4,0.5,33.89344218900638,0.21606225191321926
485,0,$x_0$,5,0.5,33.19874528577762,0.1716221850367026
486,0,$x_0$,6,0.5,32.66945365598636,0.14484401376020353
487,0,$x_0$,7,0.5,34.382674729136994,0.17587355811430447
488,1,$x_0$,0,0.5,32.11659434965091,0.13629787227792695
489,1,$x_0$,1,0.5,33.54800943067508,0.09804644874639225
490,1,$x_0$,2,0.5,35.49435619047122,0.15441718426117926
491,1,$x_0$,3,0.5,36.226100956706574,0.15844715331684542
492,1,$x_0$,4,0.5,35.442152058391144,0.1448151499899028
493,1,$x_0$,5,0.5,35.71143153837161,0.17645558381820933
494,1,$x_0$,6,0.5,32.731440102366975,0.11202234586790398
495,1,$x_0$,7,0.5,35.21945480039554,0.15698367575670744
496,2,$x_0$,0,0.5,34.42618611982303,0.1248529634391375
497,2,$x_0$,1,0.5,33.20442203214603,0.10516623818678617
498,2,$x_0$,2,0.5,35.282123123912385,0.11760564335249372
499,2,$x_0$,3,0.5,35.519807373790314,0.12659774166451565
500,2,$x_0$,4,0.5,36.1045551650806,0.1348945674495993
501,2,$x_0$,5,0.5,34.46484569242435,0.11913063470022549
502,2,$x_0$,6,0.5,34.68511108091312,0.12055802167015169
503,2,$x_0$,7,0.5,38.42754129102664,0.17400531511922793
504,3,$x_0$,0,0.5,35.33270362546878,0.16790152459856103
505,3,$x_0$,1,0.5,34.32193282773929,0.1518141053426951
506,3,$x_0$,2,0.5,38.986134564189484,0.21895445527407312
507,3,$x_0$,3,0.5,35.137703453807404,0.1701776304193328
508,3,$x_0$,4,0.5,35.89373115232425,0.21684618463280533
509,3,$x_0$,5,0.5,38.533866440562775,0.2115455388494333
510,3,$x_0$,6,0.5,35.689272915629914,0.14233632257217568
511,3,$x_0$,7,0.5,35.273485218791535,0.20192523420664762
512,0,$x_1$,0,0.5,30.753288304118684,0.027733942131954462
513,0,$x_1$,1,0.5,31.5588951461597,0.03105594520723064
514,0,$x_1$,2,0.5,31.114125286845734,0.031133340209958598
515,0,$x_1$,3,0.5,30.950460469035676,0.026875552898372946
516,0,$x_1$,4,0.5,30.336213146953156,0.043420390632501804
517,0,$x_1$,5,0.5,31.070208584575226,0.026101349990028774
518,0,$x_1$,6,0.5,30.289182698039582,0.027430161912528967
519,0,$x_1$,7,0.5,31.091218029765656,0.03296462969615505
520,1,$x_1$,0,0.5,32.05483440092044,0.03995283035072009
521,1,$x_1$,1,0.5,31.474046742229035,0.025678238300825287
522,1,$x_1$,2,0.5,31.312403713969758,0.045605987462389454
523,1,$x_1$,3,0.5,31.049809490947297,0.035292087578232816
524,1,$x_1$,4,0.5,32.814729248790314,0.03853957300954094
525,1,$x_1$,5,0.5,32.7770233505054,0.038689520259029046
526,1,$x_1$,6,0.5,30.628480946330598,0.023892284602407273
527,1,$x_1$,7,0.5,32.101182972697785,0.03580477590002989
528,2,$x_1$,0,0.5,31.898574864177277,0.032906570883795054
529,2,$x_1$,1,0.5,32.673130070476105,0.025609692509920064
530,2,$x_1$,2,0.5,32.19680789640384,0.04802605272804133
531,2,$x_1$,3,0.5,31.504001652507355,0.030044777908456013
532,2,$x_1$,4,0.5,31.715536152629426,0.03177684948361761
533,2,$x_1$,5,0.5,32.328231369761994,0.0365320390457921
534,2,$x_1$,6,0.5,32.7386784904285,0.026318067235095315
535,2,$x_1$,7,0.5,33.302660023479035,0.04167868836703557
536,3,$x_1$,0,0.5,32.10882667234378,0.04437291079764751
537,3,$x_1$,1,0.5,31.43957618406253,0.04278385475846725
538,3,$x_1$,2,0.5,32.54897359540897,0.04864315398131543
539,3,$x_1$,3,0.5,31.903805767802766,0.040913292932548605
540,3,$x_1$,4,0.5,31.136059796123078,0.0476085831685704
541,3,$x_1$,5,0.5,31.527457272319367,0.04188568530492128
542,3,$x_1$,6,0.5,31.100606953410676,0.04091460405348422
543,3,$x_1$,7,0.5,32.40929845502811,0.04913413764404854
544,0,$x_2$,0,0.5,28.757743870524934,0.027058421863722076
545,0,$x_2$,1,0.5,31.363472973613312,0.04343647352795652
546,0,$x_2$,2,0.5,30.80018047025638,0.049053696805871426
547,0,$x_2$,3,0.5,30.228557621745637,0.03691295861996324
548,0,$x_2$,4,0.5,29.914193188457062,0.048972831093151016
549,0,$x_2$,5,0.5,30.394125019816926,0.037761248998453664
550,0,$x_2$,6,0.5,28.7221670501514,0.030163044954881774
551,0,$x_2$,7,0.5,31.321663891582062,0.03938624286055052
552,1,$x_2$,0,0.5,31.19627479246097,0.044496099219210855
553,1,$x_2$,1,0.5,30.254702603129914,0.02835187047008338
554,1,$x_2$,2,0.5,31.496820484904816,0.04349181160289417
555,1,$x_2$,3,0.5,31.928963696269562,0.026857595513408123
556,1,$x_2$,4,0.5,32.06494811704593,0.032719928299974305
557,1,$x_2$,5,0.5,31.887021099834016,0.029651137030246303
558,1,$x_2$,6,0.5,31.145329510478547,0.021591702070694694
559,1,$x_2$,7,0.5,31.507425343303254,0.04176201898971967
560,2,$x_2$,0,0.5,31.967368160991242,0.042115819182716834
561,2,$x_2$,1,0.5,33.14970735242801,0.04336075160505693
562,2,$x_2$,2,0.5,33.73069528272586,0.08331518380542327
563,2,$x_2$,3,0.5,34.07202724149661,0.039870122847319556
564,2,$x_2$,4,0.5,33.06158784559207,0.059575593809661674
565,2,$x_2$,5,0.5,31.211781536845734,0.04769414382450901
566,2,$x_2$,6,0.5,33.2894540183826,0.04338197749207597
567,2,$x_2$,7,0.5,32.2896719329639,0.06641682789927501
568,3,$x_2$,0,0.5,30.59243205717044,0.04328167290421329
569,3,$x_2$,1,0.5,30.90786460569339,0.03532779608377144
570,3,$x_2$,2,0.5,30.74365619352298,0.03858260369195266
571,3,$x_2$,3,0.5,30.46052459409671,0.027421567039124323
572,3,$x_2$,4,0.5,30.262308155803254,0.05926171932173765
573,3,$x_2$,5,0.5,30.020623242168,0.022938866721371878
574,3,$x_2$,6,0.5,30.16579631498294,0.0372751078244521
575,3,$x_2$,7,0.5,31.202816998271516,0.049393152935877406
576,0,$x_3$,0,0.5,30.45606616666751,0.030259578926518305
577,0,$x_3$,1,0.5,31.166286503581574,0.03205530781217197
578,0,$x_3$,2,0.5,32.067804371623566,0.028735974848547747
579,0,$x_3$,3,0.5,31.14836219480472,0.02892486621350897
580,0,$x_3$,4,0.5,31.530923878459504,0.04166138597438706
581,0,$x_3$,5,0.5,30.832524334697297,0.029100341897666953
582,0,$x_3$,6,0.5,31.878452336101105,0.030470690764133546
583,0,$x_3$,7,0.5,31.756501232890656,0.042330644116636985
584,1,$x_3$,0,0.5,32.38014463117557,0.04393409771247402
585,1,$x_3$,1,0.5,31.338920628337434,0.03941657430445243
586,1,$x_3$,2,0.5,32.17968944242435,0.04371195587409246
587,1,$x_3$,3,0.5,32.3261857383533,0.020181455815565325
588,1,$x_3$,4,0.5,31.559915577678254,0.05326454709099396
589,1,$x_3$,5,0.5,31.772437130717805,0.04635982725003704
590,1,$x_3$,6,0.5,30.978140866069367,0.016112283331123068
591,1,$x_3$,7,0.5,31.90687183073001,0.03920824927383265
592,2,$x_3$,0,0.5,32.55843404462772,0.059855987087053725
593,2,$x_3$,1,0.5,32.02064517667728,0.03173389873508504
594,2,$x_3$,2,0.5,31.996903454570344,0.04474209711511553
595,2,$x_3$,3,0.5,31.56548980405765,0.03908857942217019
596,2,$x_3$,4,0.5,32.68252376249271,0.039196168577271755
597,2,$x_3$,5,0.5,32.27626804044681,0.060503994212647495
598,2,$x_3$,6,0.5,30.877218281535676,0.0258982329653001
599,2,$x_3$,7,0.5,32.79699567487674,0.037614220388487996
600,3,$x_3$,0,0.5,30.944089924602082,0.04254431426023462
601,3,$x_3$,1,0.5,31.478104626445344,0.03237524164542728
602,3,$x_3$,2,0.5,30.561528240947297,0.03788389597823744
603,3,$x_3$,3,0.5,30.47880653074222,0.038776119562010845
604,3,$x_3$,4,0.5,29.980468785075715,0.04179589368594485
605,3,$x_3$,5,0.5,30.12794974973636,0.03835288766325458
606,3,$x_3$,6,0.5,30.021872555522492,0.019656846109160457
607,3,$x_3$,7,0.5,31.457986866740754,0.06012653707329941
608,0,$x_4$,0,0.5,31.04646209409671,0.028600685457720543
609,0,$x_4$,1,0.5,31.856079136638215,0.027823231520235654
610,0,$x_4$,2,0.5,32.169060742168,0.01944224520803614
611,0,$x_4$,3,0.5,31.292557751445344,0.029016852014423614
612,0,$x_4$,4,0.5,31.112394367961457,0.047955527622812355
613,0,$x_4$,5,0.5,31.718468701152375,0.032271523640602255
614,0,$x_4$,6,0.5,31.054644619731476,0.01579311944039505
615,0,$x_4$,7,0.5,31.760506665019562,0.051016841514757355
616,1,$x_4$,0,0.5,31.51532653501468,0.052212213129421675
617,1,$x_4$,1,0.5,31.180181538371613,0.04472723464477446
618,1,$x_4$,2,0.5,32.296800648479035,0.048987273831170706
619,1,$x_4$,3,0.5,31.551728283671906,0.020920192840999653
620,1,$x_4$,4,0.5,30.78933719327884,0.057475038398318475
621,1,$x_4$,5,0.5,31.34652141263919,0.0435391305804075
622,1,$x_4$,6,0.5,30.835080181865266,0.026525584557073628
623,1,$x_4$,7,0.5,31.715626751689484,0.04578900229995073
624,2,$x_4$,0,0.5,31.339435612468293,0.05875560175261623
625,2,$x_4$,1,0.5,31.48175719907718,0.04197658524158365
626,2,$x_4$,2,0.5,32.388772999553254,0.06743238574939318
627,2,$x_4$,3,0.5,32.47828010251956,0.0470123829116347
628,2,$x_4$,4,0.5,32.53281358411746,0.06548506182837789
629,2,$x_4$,5,0.5,31.41595367124515,0.03836139641666873
630,2,$x_4$,6,0.5,31.26440528562503,0.04028762738063485
631,2,$x_4$,7,0.5,31.88782695463138,0.06340651739813381
632,3,$x_4$,0,0.5,32.10657600095706,0.053276265717136416
633,3,$x_4$,1,0.5,31.735086476115754,0.03362228489788258
634,3,$x_4$,2,0.5,31.679101025371125,0.0599870456029221
635,3,$x_4$,3,0.5,31.012578045634797,0.03623629341694281
636,3,$x_4$,4,0.5,30.832996403483918,0.06510701589258092
637,3,$x_4$,5,0.5,31.506543194560578,0.022445430820473983
638,3,$x_4$,6,0.5,30.95912936857181,0.027403883003481355
639,3,$x_4$,7,0.5,32.22687724760013,0.025456735851318746
640,0,$x_0$,0,0.8,33.94334796598392,0.11783504395583383
641,0,$x_0$,1,0.8,33.271322285441926,0.08202039977572205
642,0,$x_0$,2,0.8,32.995491062907746,0.05623386199358895
643,0,$x_0$,3,0.8,31.86212543180423,0.05106248090775678
644,0,$x_0$,4,0.8,32.313981091289094,0.1384180101598801
645,0,$x_0$,5,0.8,32.820365464000275,0.0723367655437409
646,0,$x_0$,6,0.8,33.56171849897342,0.08202666710079345
647,0,$x_0$,7,0.8,32.42277148893314,0.07595417780235168
648,1,$x_0$,0,0.8,35.48989061048465,0.07325578702395573
649,1,$x_0$,1,0.8,32.49883416822391,0.04181351823582378
650,1,$x_0$,2,0.8,33.46533063581424,0.059570453421492385
651,1,$x_0$,3,0.8,34.17550090482669,0.06540935258050168
652,1,$x_0$,4,0.8,34.20662883451419,0.07856283934425198
653,1,$x_0$,5,0.8,34.362626110820344,0.08934561383833363
654,1,$x_0$,6,0.8,32.31183770826297,0.04863622112672295
655,1,$x_0$,7,0.8,32.93236974409061,0.0698304912444254
656,2,$x_0$,0,0.8,33.469376599101594,0.0676698161439537
657,2,$x_0$,1,0.8,30.655312573222687,0.05910728960918054
658,2,$x_0$,2,0.8,32.67794612577396,0.06544168459968469
659,2,$x_0$,3,0.8,31.857748066691926,0.055038575029093796
660,2,$x_0$,4,0.8,31.09634402921634,0.08672848002701773
661,2,$x_0$,5,0.8,33.99158958127933,0.06358019731879408
662,2,$x_0$,6,0.8,32.23681453397708,0.06353117680263463
663,2,$x_0$,7,0.8,31.166248356608918,0.07356693048891785
664,3,$x_0$,0,0.8,32.492954766063264,0.0757079748708005
665,3,$x_0$,1,0.8,31.26280311277347,0.0706070589990803
666,3,$x_0$,2,0.8,30.052886044292023,0.08712652908835779
667,3,$x_0$,3,0.8,32.05104354551273,0.08096299737083654
668,3,$x_0$,4,0.8,32.14551452329593,0.13281775083318154
669,3,$x_0$,5,0.8,33.74816421201663,0.08893810002543419
670,3,$x_0$,6,0.8,31.70500281980472,0.059511093314843166
671,3,$x_0$,7,0.8,31.20550635984378,0.09286789436925429
672,0,$x_1$,0,0.8,29.605927502421906,0.01684509067094572
673,0,$x_1$,1,0.8,31.43651965787845,0.022884931498706466
674,0,$x_1$,2,0.8,30.495166813640168,0.02306596347191388
675,0,$x_1$,3,0.8,29.89449504545169,0.017742109088131244
676,0,$x_1$,4,0.8,29.545540844707062,0.032375264629915024
677,0,$x_1$,5,0.8,30.159606968669465,0.02021507652419717
678,0,$x_1$,6,0.8,30.987949406413605,0.018505800484160933
679,0,$x_1$,7,0.8,31.15777972867923,0.02274171456782187
680,1,$x_1$,0,0.8,32.52266172101932,0.024267314901964876
681,1,$x_1$,1,0.8,30.872383152751496,0.02422342305434985
682,1,$x_1$,2,0.8,32.341756855754426,0.03153988155691564
683,1,$x_1$,3,0.8,31.751866375712922,0.02430937212608823
684,1,$x_1$,4,0.8,32.475819622783234,0.03772585190791085
685,1,$x_1$,5,0.8,30.740189587382844,0.030792013991858505
686,1,$x_1$,6,0.8,31.4547109954639,0.01631103522261005
687,1,$x_1$,7,0.8,32.0743227355762,0.023593347550373237
688,2,$x_1$,0,0.8,31.411342655925324,0.02090771150284033
689,2,$x_1$,1,0.8,32.39908698728519,0.01966704338936096
690,2,$x_1$,2,0.8,31.936793362407258,0.024091655744916163
691,2,$x_1$,3,0.8,31.926598583964875,0.01976385313706198
692,2,$x_1$,4,0.8,32.48985532453494,0.028087689413599126
693,2,$x_1$,5,0.8,32.19938758542972,0.02230560458664309
694,2,$x_1$,6,0.8,31.438760792522004,0.024961793625454743
695,2,$x_1$,7,0.8,31.628980671672394,0.022210261385782526
696,3,$x_1$,0,0.8,31.40954974821048,0.024415407420394577
697,3,$x_1$,1,0.8,31.071572338847687,0.024026759531869956
698,3,$x_1$,2,0.8,31.89466479948001,0.026861487152650246
699,3,$x_1$,3,0.8,30.147213970927766,0.023365040154578267
700,3,$x_1$,4,0.8,30.92134002378421,0.038561105575125265
701,3,$x_1$,5,0.8,30.27877811124759,0.02928111584511432
702,3,$x_1$,6,0.8,30.334796940593293,0.010669459836236529
703,3,$x_1$,7,0.8,32.54715446165042,0.02942785395884456
704,0,$x_2$,0,0.8,29.23799041440921,0.026130349344985607
705,0,$x_2$,1,0.8,29.659967457561066,0.03137079503339557
706,0,$x_2$,2,0.8,30.180916821269562,0.031995457411174294
707,0,$x_2$,3,0.8,31.3674831741138,0.025136188674774452
708,0,$x_2$,4,0.8,29.800996815471223,0.03565038125168273
709,0,$x_2$,5,0.8,31.582965885905793,0.02103936530739316
710,0,$x_2$,6,0.8,28.784441983012726,0.021652259171375737
711,0,$x_2$,7,0.8,30.463662182597687,0.04682682012749847
712,1,$x_2$,0,0.8,32.13440898588138,0.028152054141133493
713,1,$x_2$,1,0.8,30.5463219039722,0.025787219703176295
714,1,$x_2$,2,0.8,31.25219348600345,0.028098923836941226
715,1,$x_2$,3,0.8,32.55475524595218,0.02901457849503411
716,1,$x_2$,4,0.8,32.21596721342044,0.03794858131559344
717,1,$x_2$,5,0.8,32.20687869718509,0.03821341787662066
718,1,$x_2$,6,0.8,31.1947536819263,0.02479339347548345
719,1,$x_2$,7,0.8,31.41269210508304,0.04500873259338215
720,2,$x_2$,0,0.8,31.844906842021516,0.044738957763558275
721,2,$x_2$,1,0.8,30.42991164854007,0.047738627251943055
722,2,$x_2$,2,0.8,32.481851612834504,0.06698479014193275
723,2,$x_2$,3,0.8,32.35249046018558,0.034472568800865515
724,2,$x_2$,4,0.8,31.939277684001496,0.05743922578254609
725,2,$x_2$,5,0.8,30.494871174602082,0.06454458053935008
726,2,$x_2$,6,0.8,31.296954190043976,0.04429945765925095
727,2,$x_2$,7,0.8,32.46543172529178,0.05668918901311657
728,3,$x_2$,0,0.8,29.529652630595734,0.03961875342985442
729,3,$x_2$,1,0.8,29.573087727336457,0.02317498456560867
730,3,$x_2$,2,0.8,29.822459255961945,0.047038912022582945
731,3,$x_2$,3,0.8,30.765118634013703,0.020518277161435436
732,3,$x_2$,4,0.8,29.981436764506867,0.03562639217886523
733,3,$x_2$,5,0.8,29.698963200358918,0.02813239506825309
734,3,$x_2$,6,0.8,30.027332340983918,0.026628772744072226
735,3,$x_2$,7,0.8,30.941424404887726,0.03500348471741999
736,0,$x_3$,0,0.8,31.203069721965363,0.026582574111143908
737,0,$x_3$,1,0.8,31.030764614848664,0.03131471676166898
738,0,$x_3$,2,0.8,30.793666874675324,0.04318386057073787
739,0,$x_3$,3,0.8,31.739459072856476,0.02994833269540695
740,0,$x_3$,4,0.8,31.36611941984134,0.03056188340768985
741,0,$x_3$,5,0.8,31.415619885234406,0.022154927227384897
742,0,$x_3$,6,0.8,30.857143437175324,0.022347893253281393
743,0,$x_3$,7,0.8,30.244593655376008,0.04370121514877993
744,1,$x_3$,0,0.8,31.68479446104007,0.04922160578115139
745,1,$x_3$,1,0.8,30.92206481626468,0.04057992112289616
746,1,$x_3$,2,0.8,32.12722304990726,0.03590581571896425
747,1,$x_3$,3,0.8,31.408362423686555,0.014713468421807095
748,1,$x_3$,4,0.8,32.17922691038089,0.05297736785640741
749,1,$x_3$,5,0.8,33.06798700025516,0.049553198201240184
750,1,$x_3$,6,0.8,31.163091694621613,0.025898639127991663
751,1,$x_3$,7,0.8,31.43593791654544,0.03270389152739774
752,2,$x_3$,0,0.8,30.46357158353763,0.03859635230258937
753,2,$x_3$,1,0.8,32.06674102476077,0.038315235595684116
754,2,$x_3$,2,0.8,32.28704217603641,0.05093014662034845
755,2,$x_3$,3,0.8,31.162953411845734,0.023296214952832406
756,2,$x_3$,4,0.8,31.81355479886966,0.04204636352022448
757,2,$x_3$,5,0.8,33.05570844343143,0.035391793958863584
758,2,$x_3$,6,0.8,30.68665507963138,0.03268295932348993
759,2,$x_3$,7,0.8,30.59144500425296,0.03459956469423662
760,3,$x_3$,0,0.8,31.43647197416263,0.04687759015806952
761,3,$x_3$,1,0.8,29.695992504863312,0.03793789648121282
762,3,$x_3$,2,0.8,31.339306866435578,0.039997340279000496
763,3,$x_3$,3,0.8,30.346827542094758,0.030441652014780166
764,3,$x_3$,4,0.8,30.211324726848176,0.050466976666477655
765,3,$x_3$,5,0.8,30.16664031675296,0.018504588692981844
766,3,$x_3$,6,0.8,30.582389866618684,0.02763289404715086
767,3,$x_3$,7,0.8,31.47058490446048,0.04647538945315735
768,0,$x_4$,0,0.8,31.44009116819339,0.02615101430533943
769,0,$x_4$,1,0.8,30.657515560893586,0.029145321949106785
770,0,$x_4$,2,0.8,31.58927444150882,0.03681604354464457
771,0,$x_4$,3,0.8,31.113324200419953,0.0209449275528491
772,0,$x_4$,4,0.8,31.33029941251712,0.04678828093588692
773,0,$x_4$,5,0.8,30.90476516416507,0.03378524730117177
774,0,$x_4$,6,0.8,32.132453953532746,0.028468168393529333
775,0,$x_4$,7,0.8,32.03294757535892,0.044556630385468005
776,1,$x_4$,0,0.8,31.847128903178742,0.042685673488398544
777,1,$x_4$,1,0.8,31.51708606412845,0.032735744744003384
778,1,$x_4$,2,0.8,32.03001979520755,0.06750459670744288
779,1,$x_4$,3,0.8,32.275626694469025,0.035983896099275575
780,1,$x_4$,4,0.8,31.957349812297394,0.04910476713088071
781,1,$x_4$,5,0.8,32.015566860942414,0.05251475279197423
782,1,$x_4$,6,0.8,30.659699475078156,0.021298034081977637
783,1,$x_4$,7,0.8,32.14479449918704,0.03406270806051752
784,2,$x_4$,0,0.8,31.973547970561555,0.06938851241060286
785,2,$x_4$,1,0.8,31.625514065532258,0.04483609612280582
786,2,$x_4$,2,0.8,31.915688549785187,0.05397571859237038
787,2,$x_4$,3,0.8,32.644701039104035,0.03716797711676677
788,2,$x_4$,4,0.8,32.83969167402225,0.06722682144362886
789,2,$x_4$,5,0.8,31.6999388091846,0.059241093194711957
790,2,$x_4$,6,0.8,30.655102764873078,0.036634766953645155
791,2,$x_4$,7,0.8,32.43242505720096,0.06993818653761737
792,3,$x_4$,0,0.8,30.659050976543,0.04510498498286742
793,3,$x_4$,1,0.8,30.484824215678742,0.04711060206166493
794,3,$x_4$,2,0.8,31.31276134183841,0.039889037017640815
795,3,$x_4$,3,0.8,31.37724403074222,0.042464255938195826
796,3,$x_4$,4,0.8,31.049695050029328,0.04203162049595064
797,3,$x_4$,5,0.8,31.643471752910187,0.01741001389429351
798,3,$x_4$,6,0.8,31.795578038005402,0.025269192638178815
799,3,$x_4$,7,0.8,31.65068153074222,0.06220211142625487

